Sampling-Based Verification of CTMCs with Uncertain Rates

We employ uncertain parametric CTMCs with parametric transition rates and a prior on the parameter values. The prior encodes uncertainty about the actual transition rates, while the parameters allow dependencies between transition rates. Sampling the parameter values from the prior distribution then yields a standard CTMC, for which we may compute relevant reachability probabilities. We provide a principled solution, based on a technique called scenario-optimization, to the following problem: From a finite set of parameter samples and a user-specified confidence level, compute prediction regions on the reachability probabilities. The prediction regions should (with high probability) contain the reachability probabilities of a CTMC induced by any additional sample. To boost the scalability of the approach, we employ standard abstraction techniques and adapt our methodology to support approximate reachability probabilities. Experiments with various well-known benchmarks show the applicability of the approach.

==> Figures/Tikz/Data/epidemic_confidenceRegions.csv <==
t,xlow_large_shift,xupp_large_shift,xlow_large,xupp_large,xlow_small_shift,xupp_small_shift,xlow_small,xupp_small
100,0,0.0347933,0,0,0,0.0321166,0,0
102,0,0.0687144,0.00202621,0.0347933,0,0.0629611,0.0238221,0.0321166
104,0.00202621,0.101744,0.00459418,0.0687144,0.0238221,0.0939087,0.046299,0.0629611
106,0.00459418,0.134078,0.00779041,0.101744,0.046299,0.123151,0.0690147,0.0939087
108,0.00779041,0.166081,0.0117018,0.134078,0.0690147,0.150811,0.0919176,0.123151
110,0.0117018,0.197103,0.0164128,0.166081,0.0919176,0.176116,0.110234,0.150811
112,0.0164128,0.227011,0.0220032,0.197103,0.110234,0.201376,0.1269,0.176116
114,0.0220032,0.256123,0.0285452,0.227011,0.1269,0.224051,0.143873,0.201376
116,0.0285452,0.284289,0.0361013,0.256123,0.143873,0.246135,0.157802,0.224051
118,0.0361013,0.311208,0.0447222,0.284289,0.157802,0.270463,0.170406,0.246135
120,0.0447222,0.337643,0.0544454,0.311208,0.170406,0.293685,0.190473,0.270463
122,0.0544454,0.363298,0.065294,0.337643,0.190473,0.315564,0.201408,0.293685
124,0.065294,0.388169,0.0772762,0.363298,0.201408,0.335426,0.21128,0.315564
126,0.0772762,0.412175,0.0811872,0.388169,0.21128,0.351046,0.220183,0.335426
128,0.0811872,0.435563,0.0833597,0.412175,0.220183,0.365447,0.236984,0.351046
130,0.0833597,0.45776,0.0852553,0.435563,0.236984,0.381916,0.244603,0.365447
132,0.0852553,0.478931,0.0869088,0.45776,0.244603,0.394272,0.257546,0.381916
134,0.0869088,0.499683,0.0883508,0.478931,0.257546,0.405617,0.267435,0.394272
136,0.0883508,0.519299,0.0896081,0.499683,0.267435,0.421803,0.273985,0.405617
138,0.0896081,0.538784,0.0907043,0.519299,0.273985,0.431601,0.285773,0.421803
140,0.0907043,0.557846,0.0916597,0.538784,0.285773,0.440573,0.29776,0.431601
142,0.0916597,0.575853,0.0924924,0.557846,0.29776,0.448782,0.304741,0.440573
144,0.0924924,0.59283,0.093218,0.575853,0.304741,0.461796,0.308955,0.448782
146,0.093218,0.608806,0.0938503,0.59283,0.308955,0.46885,0.312746,0.461796
148,0.0938503,0.62533,0.0944012,0.608806,0.312746,0.479368,0.316154,0.46885
150,0.0944012,0.641018,0.0948811,0.62533,0.316154,0.495329,0.319218,0.479368
152,0.0948811,0.656681,0.0952992,0.641018,0.319218,0.501016,0.324161,0.495329
154,0.0952992,0.671441,0.0956634,0.656681,0.324161,0.508939,0.326673,0.501016
156,0.0956634,0.68533,0.0959806,0.671441,0.326673,0.518311,0.32893,0.508939
158,0.0959806,0.698383,0.0962569,0.68533,0.32893,0.528729,0.330958,0.518311
160,0.0962569,0.710634,0.0964976,0.698383,0.330958,0.533763,0.332778,0.528729
162,0.0964976,0.722119,0.0967072,0.710634,0.332778,0.537634,0.334413,0.533763
164,0.0967072,0.732874,0.0968897,0.722119,0.334413,0.541166,0.33588,0.537634
166,0.0968897,0.74305,0.0970487,0.732874,0.33588,0.544386,0.337196,0.541166
168,0.0970487,0.754207,0.0971871,0.74305,0.337196,0.547323,0.338378,0.544386
170,0.0971871,0.765191,0.0973077,0.754207,0.338378,0.552195,0.339438,0.547323
172,0.0973077,0.775509,0.0974127,0.765191,0.339438,0.554659,0.340389,0.552195
174,0.0974127,0.785194,0.0975041,0.775509,0.340389,0.556903,0.341242,0.554659
176,0.0975041,0.794277,0.0975838,0.785194,0.341242,0.558948,0.342007,0.556903
178,0.0975838,0.802788,0.0976531,0.794277,0.342007,0.56081,0.342693,0.558948
180,0.0976531,0.810758,0.0977135,0.802788,0.342693,0.562506,0.343309,0.56081
182,0.0977135,0.818216,0.0977661,0.810758,0.343309,0.56405,0.343861,0.562506
184,0.0977661,0.825191,0.0978119,0.818216,0.343861,0.565455,0.344356,0.56405
186,0.0978119,0.83171,0.0978517,0.825191,0.344356,0.566734,0.344799,0.565455
188,0.0978517,0.8378,0.0978864,0.83171,0.344799,0.567898,0.345197,0.566734
190,0.0978864,0.843961,0.0979167,0.8378,0.345197,0.568958,0.345554,0.567898
192,0.0979167,0.850478,0.097943,0.843961,0.345554,0.569922,0.345874,0.568958
194,0.097943,0.856587,0.0979659,0.850478,0.345874,0.570799,0.346161,0.569922
196,0.0979659,0.862309,0.0979859,0.856587,0.346161,0.571597,0.346418,0.570799
198,0.0979859,0.867666,0.0980033,0.862309,0.346418,0.572322,0.346648,0.571597
200,0.0980033,0.867666,0.0980184,0.867666,0.346648,0.572322,0.346854,0.572322


==> Figures/Tikz/Data/epidemic_curves100.csv <==
t,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21,x22,x23,x24,x25,x26,x27,x28,x29,x30,x31,x32,x33,x34,x35,x36,x37,x38,x39,x40,x41,x42,x43,x44,x45,x46,x47,x48,x49,x50,x51,x52,x53,x54,x55,x56,x57,x58,x59,x60,x61,x62,x63,x64,x65,x66,x67,x68,x69,x70,x71,x72,x73,x74,x75,x76,x77,x78,x79,x80,x81,x82,x83,x84,x85,x86,x87,x88,x89,x90,x91,x92,x93,x94,x95,x96,x97,x98,x99,x100
100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
102,0.027923,0.0346164,0.0286267,0.00202621,0.0301967,0.0343156,0.0231774,0.00683754,0.0335025,0.0175927,0.0127207,0.019271,0.0321166,0.0307678,0.0321854,0.0339768,0.0318039,0.0300411,0.0347157,0.0346115,0.0307885,0.0234579,0.0331072,0.0331956,0.0288828,0.0330443,0.022011,0.0241734,0.0238221,0.0344155,0.0283262,0.0206409,0.0347098,0.0250642,0.0260874,0.0323472,0.019168,0.0284128,0.0336166,0.00526463,0.020701,0.0308881,0.033302,0.00712404,0.0347258,0.0245414,0.0164953,0.0308528,0.0331008,0.0125117,0.0296215,0.0336028,0.0232323,0.0334322,0.0286998,0.0343385,0.0305781,0.0296887,0.00854992,0.0216638,0.0180689,0.00416561,0.0318471,0.032942,0.0295969,0.0214404,0.0271971,0.0339649,0.020734,0.0239535,0.0346488,0.0346449,0.0174945,0.0168838,0.0346745,0.0262488,0.00479712,0.0337717,0.0299271,0.0156045,0.00662363,0.0259692,0.00578479,0.0252202,0.0339718,0.0341947,0.013787,0.0329163,0.0286236,0.0207094,0.0190163,0.0345295,0.0333868,0.0307395,0.0162418,0.0338655,0.0347933,0.0232709,0.0347268,0.0121243
104,0.0538195,0.068175,0.0552508,0.00459418,0.0611544,0.0673828,0.0443244,0.0149047,0.0669997,0.0333722,0.0270585,0.0366378,0.0646179,0.0596608,0.0626396,0.0665946,0.0618334,0.0608851,0.0684647,0.0682269,0.0596935,0.0483965,0.0663469,0.0648401,0.0557732,0.0662472,0.0455806,0.046299,0.0456009,0.0676757,0.0546396,0.0393205,0.0684996,0.0480738,0.0534609,0.0629611,0.0364388,0.0548027,0.0657581,0.0115793,0.0394402,0.0624299,0.0667071,0.0155034,0.0685886,0.0470326,0.031242,0.0597994,0.0646087,0.0235535,0.0572845,0.0657501,0.0444335,0.0668989,0.0583894,0.0674212,0.0592602,0.0574326,0.0184803,0.0413371,0.0342992,0.00923854,0.0641547,0.0642711,0.0572076,0.0445002,0.0523531,0.0677611,0.0431035,0.0458495,0.0685696,0.0685807,0.033176,0.0319965,0.0685273,0.0504466,0.0105855,0.0674557,0.0579177,0.0295139,0.0144548,0.0498877,0.0126828,0.0483888,0.0678109,0.0671084,0.026009,0.0660319,0.0552395,0.0430369,0.0361457,0.0679365,0.0652544,0.0595929,0.0342015,0.0676292,0.0687144,0.0480452,0.0687116,0.022813
106,0.0777414,0.100503,0.0799106,0.00779041,0.0926018,0.0990557,0.0635584,0.0242764,0.100227,0.0474926,0.0430011,0.0522486,0.097229,0.0866684,0.0913108,0.0977265,0.0900483,0.0922598,0.101061,0.100666,0.0867048,0.0746204,0.0994486,0.0948431,0.0807044,0.099337,0.0705362,0.0664837,0.0654474,0.0996225,0.0789842,0.0561786,0.101179,0.0691246,0.0818876,0.0917878,0.0519608,0.0792139,0.0963176,0.0190326,0.0563569,0.0943497,0.0999438,0.0252093,0.101391,0.0675759,0.0443969,0.0868318,0.0944397,0.0332819,0.0830066,0.0963328,0.0637204,0.100133,0.0888075,0.0991025,0.0860413,0.0832467,0.0298443,0.0591512,0.0488434,0.0153139,0.0966459,0.0939087,0.0828539,0.0690147,0.0755321,0.101132,0.0669559,0.0657996,0.101552,0.101595,0.0472,0.0454939,0.101358,0.0726723,0.017457,0.100791,0.083982,0.0418869,0.0235707,0.0718381,0.0207789,0.0695991,0.101256,0.0986013,0.0368241,0.0990734,0.0798869,0.0668309,0.0515369,0.100057,0.0955053,0.0865513,0.0538058,0.101029,0.101566,0.0741298,0.101744,0.0322209
108,0.099761,0.131466,0.102667,0.0117018,0.124278,0.129228,0.0810041,0.0350077,0.13295,0.0601027,0.0605066,0.0662494,0.129696,0.111809,0.118182,0.127285,0.116442,0.123903,0.132361,0.13179,0.111842,0.101919,0.132169,0.123151,0.103733,0.132068,0.0966859,0.084844,0.0834812,0.130138,0.101426,0.071356,0.132597,0.0883244,0.111128,0.118808,0.06588,0.101713,0.125227,0.0276989,0.071591,0.126386,0.132768,0.0362925,0.132976,0.0862842,0.0561096,0.111971,0.122547,0.0418408,0.106831,0.125281,0.0812171,0.132896,0.119697,0.129277,0.110945,0.107172,0.042671,0.0752404,0.0618493,0.022477,0.129063,0.121812,0.106583,0.0947972,0.0968169,0.133852,0.0921156,0.0839241,0.133424,0.133513,0.0597164,0.0575251,0.133005,0.0930205,0.0254909,0.133546,0.108157,0.0528736,0.0340294,0.091918,0.0301415,0.0889567,0.134078,0.128573,0.0463792,0.131793,0.102627,0.0919176,0.0653355,0.130766,0.12408,0.111635,0.0749507,0.133834,0.133189,0.101315,0.133652,0.04049
110,0.119965,0.160969,0.123598,0.0164128,0.155941,0.157831,0.0967886,0.0471318,0.164964,0.0713439,0.0795048,0.0787814,0.161789,0.135125,0.143263,0.155217,0.141033,0.155569,0.162254,0.161493,0.135148,0.130073,0.164293,0.149743,0.124933,0.164224,0.123825,0.101501,0.099826,0.159138,0.122047,0.084991,0.162641,0.105788,0.140943,0.14403,0.0783373,0.122382,0.15245,0.0376356,0.0852806,0.158297,0.164965,0.0487812,0.163223,0.103276,0.0665207,0.135264,0.148915,0.0493615,0.128822,0.152556,0.0970505,0.16498,0.150811,0.157875,0.134018,0.129268,0.056964,0.0897388,0.0734583,0.0308002,0.161172,0.147971,0.128462,0.121646,0.116303,0.16573,0.118391,0.100348,0.164051,0.164199,0.0708673,0.0682312,0.163343,0.111596,0.0347511,0.165523,0.1305,0.0626138,0.0458677,0.110234,0.0408205,0.106575,0.166081,0.156959,0.0548094,0.163971,0.12354,0.118107,0.0776824,0.159978,0.15095,0.134888,0.0975063,0.165846,0.163465,0.129384,0.164301,0.0477493
112,0.138452,0.188949,0.142794,0.0220032,0.187366,0.184825,0.111039,0.0606592,0.196097,0.081349,0.0999009,0.0899791,0.193307,0.156676,0.166588,0.181499,0.163864,0.187032,0.190668,0.189708,0.156685,0.158862,0.195636,0.174624,0.144393,0.195618,0.151744,0.116579,0.114607,0.186575,0.140939,0.0972171,0.19123,0.121635,0.171099,0.167488,0.0894669,0.141315,0.177981,0.0488811,0.0975588,0.189864,0.196353,0.0626805,0.192045,0.118673,0.0757615,0.156773,0.173555,0.0559627,0.149057,0.17815,0.111348,0.196209,0.181919,0.18486,0.155325,0.149613,0.072702,0.102777,0.0838035,0.0403404,0.192765,0.172398,0.148574,0.149352,0.134093,0.196608,0.145578,0.115196,0.19333,0.193548,0.0807862,0.0777437,0.192282,0.128509,0.045284,0.196557,0.151084,0.0712372,0.0590997,0.1269,0.0528452,0.122571,0.197103,0.183726,0.0622382,0.195418,0.142714,0.145198,0.0887111,0.187636,0.176116,0.156372,0.121321,0.196901,0.192308,0.158114,0.193591,0.0541155
114,0.155324,0.215371,0.160352,0.0285452,0.218354,0.210198,0.12388,0.0755771,0.226208,0.0902416,0.121579,0.0999691,0.224075,0.176538,0.188209,0.206134,0.184993,0.218087,0.217557,0.216391,0.176527,0.188069,0.226047,0.197821,0.162206,0.226094,0.18023,0.130199,0.127946,0.212425,0.158204,0.108162,0.218315,0.135983,0.201376,0.189233,0.099395,0.158612,0.201836,0.0614536,0.108553,0.220892,0.22678,0.0779721,0.219386,0.132596,0.0839528,0.176575,0.196498,0.0617513,0.167623,0.202078,0.124232,0.226437,0.212807,0.210219,0.174942,0.168292,0.0898394,0.114483,0.0930094,0.0511371,0.223661,0.19513,0.167008,0.177701,0.150296,0.226359,0.173472,0.128594,0.221193,0.221489,0.0895971,0.0861846,0.219763,0.143873,0.057117,0.226512,0.169995,0.0788625,0.073717,0.142028,0.0662236,0.137063,0.227011,0.208866,0.0687775,0.225975,0.160249,0.172987,0.0985475,0.213715,0.199602,0.176163,0.146229,0.226864,0.219661,0.187287,0.221453,0.0596933
116,0.170688,0.240227,0.176373,0.0361013,0.24873,0.233961,0.13543,0.0918503,0.255184,0.0981358,0.144404,0.10887,0.253949,0.194792,0.20819,0.229145,0.20449,0.248557,0.242902,0.241529,0.194758,0.217484,0.255399,0.219378,0.178473,0.255526,0.209077,0.142479,0.139963,0.23669,0.173945,0.117944,0.243872,0.14895,0.231567,0.209328,0.108239,0.174379,0.224051,0.0753503,0.118382,0.251215,0.256123,0.0946153,0.245218,0.145162,0.0912057,0.194757,0.217794,0.066823,0.184618,0.224372,0.135824,0.255551,0.243286,0.233964,0.192956,0.185399,0.108309,0.124974,0.101191,0.0632112,0.25371,0.216217,0.183864,0.206485,0.165022,0.254886,0.201867,0.14066,0.247597,0.247977,0.0974142,0.0936658,0.24575,0.157802,0.0702573,0.255286,0.187324,0.0855981,0.0896888,0.155734,0.0809422,0.150167,0.255707,0.232392,0.0745286,0.255511,0.176247,0.201271,0.107309,0.238211,0.221446,0.194346,0.172052,0.255632,0.245496,0.216693,0.247844,0.0645764
118,0.18465,0.263527,0.190963,0.0447222,0.278345,0.256144,0.145804,0.109423,0.282943,0.105136,0.168231,0.11679,0.282809,0.211529,0.226608,0.25057,0.222435,0.278288,0.266707,0.265127,0.211469,0.246912,0.283598,0.239353,0.193298,0.283815,0.238088,0.153534,0.150771,0.25939,0.188266,0.126677,0.2679,0.160648,0.261485,0.227851,0.116109,0.18872,0.244677,0.0905484,0.127158,0.280692,0.284289,0.112549,0.269532,0.156484,0.0976213,0.211411,0.237504,0.0712636,0.200138,0.245082,0.146236,0.28346,0.273188,0.256125,0.209458,0.20103,0.128022,0.134364,0.108455,0.0765643,0.282785,0.235723,0.199241,0.235501,0.178378,0.282119,0.230562,0.15151,0.272522,0.272991,0.104342,0.10029,0.270235,0.170406,0.0846922,0.2828,0.203168,0.0915423,0.106963,0.168129,0.0969667,0.161996,0.283116,0.254339,0.0795825,0.283923,0.190812,0.229853,0.115103,0.261142,0.241704,0.21101,0.198608,0.28313,0.269807,0.246135,0.272748,0.0688483
120,0.197316,0.2853,0.204223,0.0544454,0.307073,0.276789,0.155108,0.12822,0.309424,0.111338,0.192904,0.12383,0.310564,0.226842,0.243543,0.270463,0.238913,0.307151,0.288992,0.287207,0.226754,0.27617,0.310571,0.257814,0.206781,0.310888,0.267076,0.163471,0.160479,0.28056,0.201272,0.134464,0.290417,0.171186,0.290961,0.244882,0.123104,0.201741,0.263774,0.107005,0.134985,0.309205,0.311208,0.131692,0.292343,0.166672,0.103291,0.226633,0.2557,0.075149,0.214283,0.264268,0.155577,0.310103,0.302368,0.276747,0.224544,0.215285,0.148876,0.142759,0.114897,0.0911789,0.310788,0.25372,0.213243,0.264558,0.190473,0.308013,0.259367,0.161252,0.295969,0.296531,0.110477,0.106149,0.293226,0.181793,0.10039,0.309002,0.217623,0.0967838,0.125469,0.179321,0.114243,0.172656,0.30919,0.27475,0.0840205,0.311136,0.204047,0.258544,0.12203,0.282542,0.260442,0.22625,0.225712,0.309306,0.292608,0.275428,0.296166,0.0725834
122,0.208787,0.305587,0.216255,0.065294,0.334815,0.295953,0.163444,0.148149,0.33459,0.116828,0.218261,0.130083,0.337145,0.240825,0.259082,0.288886,0.254012,0.335043,0.309792,0.307808,0.240707,0.305094,0.336271,0.274835,0.219024,0.336694,0.295872,0.172393,0.169188,0.30025,0.213065,0.141399,0.311453,0.180665,0.319848,0.260507,0.129316,0.213544,0.281413,0.124661,0.141959,0.336666,0.336836,0.15195,0.313678,0.175826,0.108299,0.240518,0.272458,0.0785469,0.227153,0.281997,0.163945,0.33544,0.330707,0.295884,0.238308,0.228261,0.170752,0.150255,0.120605,0.107019,0.337643,0.270288,0.225969,0.293479,0.201408,0.332544,0.288104,0.169989,0.317958,0.318614,0.115904,0.111329,0.314748,0.192065,0.117299,0.333862,0.230788,0.101402,0.14512,0.189411,0.132701,0.182251,0.333902,0.293685,0.0879153,0.337095,0.216054,0.287168,0.128181,0.302456,0.277731,0.240161,0.253184,0.334131,0.313927,0.304406,0.318118,0.0758473
124,0.219161,0.324442,0.227156,0.0772762,0.361491,0.313697,0.170903,0.169106,0.358424,0.121684,0.244143,0.135632,0.362504,0.25357,0.273312,0.305907,0.267822,0.361882,0.329155,0.326978,0.253423,0.333539,0.36067,0.290495,0.230123,0.361204,0.324319,0.180393,0.176991,0.318518,0.223741,0.147572,0.331054,0.189182,0.348019,0.274816,0.134827,0.224226,0.297668,0.143438,0.148167,0.363003,0.361147,0.173212,0.333577,0.184042,0.112718,0.253163,0.287859,0.0815169,0.238842,0.298345,0.171436,0.35945,0.358105,0.313601,0.250844,0.240054,0.193522,0.156943,0.12566,0.124032,0.363298,0.285508,0.237516,0.322104,0.21128,0.355706,0.316611,0.177816,0.338519,0.33927,0.120702,0.115904,0.334839,0.201321,0.135354,0.357368,0.242758,0.10547,0.165812,0.198497,0.152252,0.190876,0.357245,0.311207,0.0913315,0.361768,0.226931,0.315564,0.133638,0.320942,0.29365,0.252836,0.280849,0.357595,0.333806,0.33292,0.338638,0.0786981
126,0.228531,0.341923,0.23702,0.090385,0.387044,0.330091,0.177572,0.190975,0.380926,0.125977,0.270389,0.140552,0.386613,0.26517,0.286321,0.3216,0.280432,0.387606,0.347137,0.344773,0.264992,0.361376,0.383759,0.304876,0.240172,0.384406,0.352281,0.18756,0.183977,0.335426,0.233393,0.15306,0.349272,0.196827,0.37537,0.287895,0.139715,0.233882,0.31262,0.163247,0.153688,0.388169,0.384134,0.195361,0.35209,0.191408,0.116615,0.26466,0.301987,0.084112,0.249445,0.313389,0.178133,0.382131,0.384485,0.329966,0.262246,0.250756,0.217051,0.162904,0.130133,0.142149,0.387719,0.299463,0.24798,0.350287,0.220183,0.37751,0.344739,0.18482,0.357696,0.358541,0.124941,0.119943,0.353547,0.209649,0.154473,0.379527,0.253626,0.109049,0.187434,0.206669,0.172798,0.198622,0.379227,0.327387,0.0943266,0.385141,0.23677,0.343587,0.138476,0.338061,0.308277,0.264368,0.308544,0.379705,0.352295,0.36084,0.357768,0.0811872
128,0.236984,0.358097,0.245933,0.104599,0.411435,0.345208,0.18353,0.213632,0.402108,0.12977,0.296846,0.144912,0.409461,0.275713,0.298194,0.336042,0.291927,0.412175,0.363799,0.361257,0.275503,0.388497,0.405541,0.318058,0.249259,0.406305,0.379638,0.193975,0.190224,0.351046,0.24211,0.157938,0.366167,0.203682,0.401814,0.299831,0.144045,0.2426,0.326346,0.183987,0.158595,0.412133,0.405804,0.21827,0.369276,0.198007,0.120051,0.275099,0.314926,0.0863785,0.25905,0.327207,0.184117,0.403492,0.40979,0.345054,0.2726,0.260456,0.241201,0.168213,0.134089,0.161289,0.410889,0.312237,0.25745,0.377902,0.228202,0.397977,0.372359,0.191083,0.375539,0.376478,0.128684,0.123506,0.370926,0.217137,0.174563,0.400354,0.26348,0.112198,0.209865,0.214011,0.19423,0.205571,0.399869,0.342298,0.0969513,0.407215,0.245659,0.371107,0.142762,0.353882,0.321695,0.274844,0.336114,0.400479,0.369453,0.388056,0.375561,0.0833597
130,0.244603,0.373032,0.253979,0.119882,0.434642,0.359122,0.188847,0.236949,0.421995,0.133119,0.323366,0.148773,0.43105,0.285282,0.309016,0.349309,0.302393,0.435563,0.379207,0.376495,0.285042,0.414811,0.426036,0.330124,0.257467,0.426915,0.406288,0.199711,0.195808,0.365447,0.249974,0.162269,0.381803,0.209823,0.427284,0.310709,0.14788,0.250462,0.338928,0.205548,0.162953,0.434881,0.426177,0.241808,0.385196,0.203913,0.123079,0.284565,0.326756,0.0883575,0.26774,0.339878,0.189459,0.423558,0.43398,0.358938,0.281992,0.269236,0.265832,0.172939,0.137585,0.181359,0.432807,0.323913,0.26601,0.404842,0.235419,0.417143,0.399359,0.196678,0.392106,0.393136,0.131988,0.126649,0.387039,0.223862,0.195521,0.419881,0.272404,0.114967,0.232978,0.220603,0.21643,0.211799,0.419204,0.356016,0.0992507,0.428003,0.253683,0.398014,0.146558,0.368477,0.333983,0.28435,0.363421,0.419947,0.385343,0.414475,0.392075,0.0852553
132,0.251463,0.3868,0.261236,0.136185,0.456657,0.371908,0.193591,0.260796,0.440622,0.136075,0.349814,0.152192,0.451395,0.293959,0.318867,0.361478,0.311909,0.45776,0.39343,0.390557,0.293688,0.440245,0.44527,0.341151,0.264873,0.446265,0.432147,0.204838,0.200795,0.378703,0.257061,0.166113,0.396248,0.215321,0.45173,0.320609,0.151275,0.257546,0.350443,0.227814,0.166823,0.456412,0.445283,0.265844,0.399916,0.209195,0.125745,0.293139,0.337557,0.090085,0.275595,0.351481,0.194225,0.442362,0.45703,0.371694,0.290501,0.277177,0.290805,0.177143,0.140674,0.202258,0.453484,0.33457,0.273739,0.431015,0.241907,0.435047,0.425642,0.201674,0.407457,0.408577,0.134902,0.129419,0.401947,0.229898,0.217236,0.438146,0.280477,0.117401,0.256645,0.226516,0.239278,0.217378,0.437271,0.368616,0.101264,0.447531,0.260918,0.424212,0.149917,0.381916,0.345221,0.292966,0.390338,0.438151,0.400031,0.440022,0.407372,0.0869088
134,0.257635,0.39947,0.267774,0.153449,0.477484,0.38364,0.19782,0.285042,0.458031,0.138683,0.376061,0.155216,0.470521,0.301817,0.327824,0.372624,0.320553,0.47877,0.406537,0.403513,0.301517,0.464743,0.463281,0.351217,0.271551,0.464389,0.457146,0.209417,0.205245,0.390887,0.263443,0.169523,0.409571,0.22024,0.475118,0.329611,0.154278,0.263923,0.360969,0.250667,0.170256,0.476739,0.46316,0.290247,0.413503,0.213916,0.128093,0.300897,0.347408,0.0915925,0.282689,0.362092,0.198474,0.459942,0.478931,0.383397,0.298203,0.284351,0.315988,0.18088,0.143402,0.223877,0.472942,0.344285,0.280713,0.456348,0.247736,0.451739,0.451129,0.206131,0.421658,0.422864,0.137472,0.13186,0.415719,0.23531,0.239595,0.455192,0.287773,0.11954,0.280735,0.231816,0.262649,0.222371,0.454119,0.380171,0.103028,0.465833,0.267435,0.449622,0.152889,0.394272,0.355485,0.300767,0.416755,0.455134,0.413585,0.464638,0.421516,0.0883508
136,0.263184,0.411115,0.273662,0.171603,0.497138,0.394391,0.201589,0.30956,0.474267,0.140984,0.401994,0.157891,0.488461,0.308929,0.33596,0.382821,0.328397,0.498604,0.418599,0.415432,0.3086,0.488263,0.480111,0.360395,0.277566,0.48133,0.481232,0.213505,0.209216,0.402068,0.269186,0.172547,0.421839,0.224639,0.497427,0.337785,0.156935,0.26966,0.370578,0.273985,0.173301,0.495881,0.479853,0.31489,0.426026,0.218134,0.130159,0.307911,0.356382,0.0929079,0.289089,0.371783,0.202261,0.476346,0.499683,0.394119,0.305169,0.290828,0.341251,0.184202,0.145811,0.246106,0.491211,0.353132,0.287,0.480781,0.25297,0.46727,0.475757,0.210106,0.434773,0.436062,0.139738,0.13401,0.428421,0.240161,0.262479,0.471071,0.294363,0.121418,0.305124,0.236564,0.28642,0.226838,0.469799,0.390756,0.104571,0.482949,0.273303,0.474182,0.155517,0.405617,0.364848,0.307823,0.442574,0.470948,0.426073,0.488279,0.434575,0.0896081
138,0.26817,0.421803,0.278959,0.190569,0.515643,0.404231,0.204945,0.334227,0.489383,0.143012,0.42751,0.160257,0.505254,0.315359,0.343343,0.392139,0.335508,0.517285,0.429683,0.426383,0.315002,0.510776,0.495807,0.368754,0.282982,0.497135,0.504365,0.217152,0.212756,0.412318,0.27435,0.175228,0.433122,0.228569,0.518648,0.345202,0.159283,0.274817,0.379341,0.297651,0.176001,0.513869,0.495411,0.33965,0.437551,0.221899,0.131978,0.314247,0.364547,0.0940553,0.29486,0.380625,0.205634,0.491625,0.519299,0.40393,0.311462,0.29667,0.366476,0.187152,0.147937,0.26883,0.508327,0.361179,0.292662,0.50427,0.257665,0.481697,0.499476,0.213649,0.446867,0.448235,0.141735,0.135904,0.440119,0.244506,0.285773,0.485836,0.300308,0.123069,0.329686,0.240815,0.310471,0.230831,0.484366,0.400439,0.105921,0.498925,0.278582,0.497841,0.157841,0.41602,0.373381,0.314202,0.467715,0.485647,0.437563,0.510916,0.446612,0.0907043
140,0.272646,0.431601,0.283722,0.210261,0.533029,0.413226,0.207933,0.358927,0.503433,0.144801,0.452518,0.162348,0.520944,0.321169,0.350037,0.400644,0.341949,0.534844,0.439856,0.436432,0.320785,0.532266,0.51042,0.376361,0.287854,0.511853,0.526519,0.220404,0.21591,0.421703,0.278991,0.177603,0.443484,0.23208,0.538784,0.351926,0.161359,0.279451,0.387324,0.321546,0.178394,0.530736,0.509886,0.364411,0.448145,0.22526,0.133578,0.319967,0.371971,0.0950562,0.300059,0.388684,0.208638,0.50583,0.537799,0.412899,0.317146,0.301936,0.39155,0.189772,0.149812,0.291936,0.524332,0.368494,0.29776,0.526785,0.261876,0.495075,0.522251,0.216806,0.458006,0.459449,0.143494,0.137571,0.450879,0.248395,0.309359,0.499543,0.30567,0.124517,0.354307,0.244619,0.334684,0.234399,0.497878,0.409289,0.107103,0.513811,0.283327,0.520565,0.159895,0.425549,0.381149,0.319963,0.492109,0.499288,0.448122,0.53253,0.457694,0.0916597
142,0.276664,0.440573,0.288003,0.23059,0.549333,0.421443,0.210593,0.383549,0.516471,0.146377,0.47694,0.164195,0.535578,0.326414,0.356102,0.4084,0.34778,0.551315,0.449183,0.445643,0.326006,0.552727,0.524004,0.383277,0.292235,0.525537,0.547678,0.223303,0.218721,0.430288,0.283159,0.179707,0.452992,0.235215,0.557846,0.358018,0.163194,0.283611,0.394591,0.34556,0.180514,0.546524,0.523332,0.389065,0.457871,0.228258,0.134985,0.325126,0.378715,0.095929,0.304741,0.396023,0.211311,0.519018,0.55521,0.421089,0.322274,0.30668,0.41637,0.192098,0.151467,0.315312,0.539272,0.375136,0.302346,0.548308,0.26565,0.507464,0.544057,0.219617,0.468251,0.469767,0.145044,0.139039,0.460765,0.251876,0.333127,0.512248,0.310502,0.125789,0.378874,0.248021,0.358947,0.237587,0.510392,0.417368,0.108137,0.527657,0.287591,0.542329,0.161709,0.434268,0.388216,0.325163,0.515701,0.511928,0.457813,0.553116,0.467884,0.0924924
144,0.280268,0.448782,0.291849,0.251463,0.564595,0.428941,0.212958,0.407992,0.528554,0.147765,0.500711,0.165828,0.549206,0.331148,0.361594,0.415468,0.353054,0.566737,0.457726,0.454078,0.330715,0.572162,0.536612,0.38956,0.296173,0.538242,0.567839,0.225886,0.221224,0.438132,0.286902,0.18157,0.461705,0.238013,0.575853,0.363532,0.164814,0.287346,0.401201,0.369586,0.182392,0.561277,0.535804,0.413512,0.466792,0.230931,0.136223,0.329777,0.384837,0.09669,0.308955,0.402701,0.213689,0.531244,0.571565,0.428561,0.326899,0.310952,0.440844,0.194162,0.152926,0.33885,0.553196,0.381164,0.30647,0.568828,0.269031,0.518921,0.564883,0.22212,0.477665,0.479249,0.146409,0.140331,0.469838,0.254989,0.356968,0.524009,0.314854,0.126906,0.403287,0.251062,0.383155,0.240433,0.521968,0.424739,0.109041,0.540519,0.291421,0.56312,0.163312,0.442237,0.394639,0.329854,0.53845,0.523624,0.466699,0.572674,0.477244,0.093218
146,0.283499,0.456285,0.295302,0.272784,0.578858,0.435777,0.215063,0.432164,0.539737,0.148989,0.523775,0.16727,0.561879,0.335418,0.366563,0.421902,0.357823,0.581155,0.465544,0.461796,0.334962,0.590584,0.5483,0.395265,0.29971,0.550022,0.587003,0.228188,0.223453,0.445295,0.29026,0.18322,0.469684,0.240509,0.59283,0.368521,0.166246,0.290696,0.407208,0.393523,0.184055,0.57504,0.547358,0.437661,0.474966,0.233315,0.137311,0.333969,0.390391,0.0973536,0.312746,0.408773,0.215805,0.542563,0.586901,0.435373,0.331067,0.314797,0.464891,0.195993,0.154212,0.362447,0.566154,0.386631,0.310177,0.588348,0.272059,0.529504,0.584724,0.224348,0.486306,0.487955,0.147611,0.141467,0.478156,0.257772,0.380782,0.534883,0.318772,0.127885,0.42745,0.253781,0.40721,0.242974,0.532661,0.431456,0.109832,0.552449,0.294859,0.582935,0.164728,0.449516,0.400473,0.334084,0.560324,0.534434,0.474839,0.591217,0.485832,0.0938503
148,0.286396,0.463139,0.2984,0.29446,0.592168,0.442006,0.216934,0.45598,0.550076,0.150067,0.54609,0.168543,0.573648,0.339267,0.371057,0.427757,0.362132,0.594613,0.472691,0.46885,0.338789,0.60801,0.559121,0.400441,0.302886,0.560931,0.605181,0.230238,0.225437,0.45183,0.293272,0.184681,0.476983,0.242736,0.608806,0.373032,0.16751,0.2937,0.412665,0.41728,0.185527,0.587862,0.558048,0.46143,0.482449,0.235439,0.138267,0.337743,0.395425,0.0979321,0.316154,0.41429,0.217687,0.55303,0.601258,0.441579,0.334823,0.318255,0.488437,0.197617,0.155347,0.386005,0.578196,0.391586,0.313507,0.606875,0.27477,0.539269,0.603585,0.22633,0.494231,0.495941,0.148669,0.142468,0.485776,0.26026,0.404473,0.544924,0.322297,0.128745,0.451279,0.25621,0.431022,0.245241,0.542529,0.437575,0.110524,0.563501,0.297945,0.601776,0.165978,0.456159,0.405769,0.337895,0.581303,0.544414,0.482289,0.608762,0.493706,0.0944012
150,0.288991,0.469394,0.301181,0.316397,0.604571,0.447678,0.218597,0.479368,0.559624,0.151016,0.567621,0.169667,0.584564,0.342735,0.37512,0.433081,0.366023,0.607157,0.479221,0.475295,0.342237,0.624463,0.569128,0.405134,0.305737,0.571021,0.622392,0.232063,0.227202,0.457788,0.295974,0.185973,0.483656,0.244721,0.623816,0.377109,0.168626,0.296393,0.417618,0.440772,0.186831,0.599791,0.567927,0.484748,0.489295,0.237331,0.139108,0.341142,0.399987,0.0984365,0.319218,0.4193,0.219359,0.5627,0.61468,0.447228,0.338206,0.321365,0.511421,0.199058,0.156346,0.409433,0.589374,0.396074,0.316497,0.624425,0.277196,0.548269,0.621477,0.228093,0.501493,0.50326,0.1496,0.143347,0.492752,0.262483,0.427954,0.554188,0.325468,0.1295,0.474699,0.258379,0.454511,0.247263,0.551625,0.443145,0.111129,0.573729,0.300712,0.619657,0.167082,0.462218,0.410573,0.341329,0.601374,0.553618,0.489102,0.62533,0.500918,0.0948811
152,0.291316,0.475099,0.303675,0.338504,0.616115,0.452839,0.220076,0.502261,0.568433,0.151852,0.588345,0.17066,0.594679,0.345859,0.37879,0.437919,0.369537,0.618835,0.485183,0.481178,0.345342,0.639971,0.578374,0.409388,0.308295,0.580346,0.638657,0.233688,0.228773,0.463217,0.298395,0.187117,0.489752,0.246491,0.637896,0.380792,0.169611,0.298807,0.422112,0.463923,0.187984,0.610876,0.57705,0.507551,0.495553,0.239017,0.139847,0.3442,0.404118,0.0988761,0.321971,0.423848,0.220846,0.571624,0.627209,0.452368,0.341251,0.324161,0.53379,0.200335,0.157228,0.432648,0.599737,0.400137,0.319182,0.641018,0.279366,0.556558,0.638419,0.229662,0.508143,0.509964,0.15042,0.144121,0.499132,0.264469,0.451145,0.562727,0.32832,0.130161,0.497644,0.260317,0.477604,0.249067,0.560003,0.448211,0.111657,0.583184,0.303194,0.636592,0.168056,0.467739,0.41493,0.344421,0.620535,0.562098,0.495329,0.640949,0.50752,0.0952992
154,0.293398,0.480299,0.305911,0.360693,0.626847,0.457533,0.221389,0.524605,0.576553,0.152588,0.608244,0.171536,0.604041,0.348672,0.382105,0.442314,0.372708,0.629694,0.490623,0.486545,0.348137,0.654566,0.586907,0.413242,0.31059,0.588954,0.654002,0.235134,0.23017,0.468161,0.300566,0.188129,0.495318,0.248069,0.651085,0.384118,0.170481,0.30097,0.426187,0.486666,0.189005,0.621165,0.585464,0.529787,0.50127,0.240518,0.140497,0.346952,0.407858,0.0992593,0.324444,0.427974,0.222168,0.579852,0.638891,0.457042,0.343991,0.326673,0.555502,0.201467,0.158004,0.455572,0.609335,0.403815,0.321592,0.656681,0.281308,0.564185,0.654433,0.231056,0.514227,0.516098,0.151142,0.144802,0.504964,0.266243,0.473976,0.570589,0.330883,0.130742,0.520055,0.262046,0.500237,0.250675,0.567712,0.452818,0.11212,0.591916,0.305419,0.652605,0.168916,0.472769,0.418878,0.347204,0.638789,0.569905,0.501016,0.655651,0.513559,0.0956634
156,0.295262,0.485037,0.307915,0.382883,0.636814,0.4618,0.222557,0.546353,0.584032,0.153236,0.627311,0.17231,0.612698,0.351204,0.385098,0.446304,0.375568,0.639781,0.495584,0.491439,0.350652,0.668281,0.594777,0.416732,0.312648,0.596894,0.668457,0.236421,0.231412,0.472661,0.30251,0.189025,0.500397,0.249475,0.663424,0.387121,0.171249,0.302907,0.429881,0.508939,0.189909,0.630707,0.59322,0.551409,0.506489,0.241855,0.141068,0.349426,0.411242,0.0995932,0.326664,0.431716,0.223342,0.587432,0.64977,0.461291,0.346456,0.32893,0.576522,0.202471,0.158689,0.478138,0.618216,0.407142,0.323753,0.671441,0.283044,0.571197,0.669544,0.232296,0.519791,0.521709,0.151777,0.1454,0.510292,0.267827,0.496383,0.577824,0.333186,0.131251,0.541884,0.26359,0.522355,0.252109,0.574801,0.457004,0.112524,0.599974,0.307414,0.667722,0.169675,0.477348,0.422455,0.349708,0.656145,0.577086,0.506207,0.669469,0.51908,0.0959806
158,0.29693,0.489352,0.309712,0.404993,0.646061,0.465678,0.223594,0.567464,0.590915,0.153806,0.645544,0.172993,0.620697,0.353483,0.3878,0.449925,0.378148,0.649141,0.500106,0.495899,0.352915,0.681152,0.60203,0.419892,0.314494,0.604213,0.682055,0.237566,0.232517,0.476755,0.304252,0.189817,0.505028,0.250728,0.674953,0.38983,0.171927,0.304641,0.433228,0.530693,0.190708,0.639546,0.600363,0.572383,0.511253,0.243046,0.141569,0.351651,0.414304,0.0998843,0.328658,0.435107,0.224386,0.59441,0.659891,0.46515,0.348674,0.330958,0.596823,0.203361,0.159292,0.500285,0.626427,0.410151,0.325693,0.68533,0.284596,0.57764,0.683783,0.233398,0.524876,0.526839,0.152335,0.145927,0.515156,0.269241,0.518311,0.584477,0.335256,0.131698,0.563091,0.264968,0.54391,0.253387,0.581315,0.460807,0.112877,0.607403,0.309201,0.68197,0.170345,0.481515,0.425695,0.351961,0.672618,0.583687,0.510943,0.682439,0.524123,0.0962569
160,0.298424,0.493279,0.311322,0.426952,0.654633,0.4692,0.224515,0.58791,0.597246,0.154308,0.662945,0.173595,0.628083,0.355533,0.390237,0.45321,0.380474,0.657819,0.504226,0.499962,0.354951,0.693216,0.608709,0.422751,0.316148,0.610954,0.694829,0.238584,0.233499,0.480478,0.305812,0.190517,0.50925,0.251844,0.685714,0.392274,0.172524,0.306195,0.43626,0.551884,0.191415,0.647728,0.606937,0.592678,0.515597,0.244105,0.14201,0.353651,0.417072,0.100138,0.330447,0.43818,0.225313,0.60083,0.669298,0.468656,0.350668,0.332778,0.616387,0.204149,0.159823,0.521959,0.634012,0.412871,0.327432,0.698383,0.285984,0.583556,0.697182,0.234378,0.529521,0.531525,0.152827,0.14639,0.519596,0.270503,0.539712,0.59059,0.337114,0.13209,0.583643,0.266198,0.564864,0.254526,0.587296,0.46426,0.113186,0.614248,0.310802,0.695382,0.170936,0.485305,0.428627,0.353988,0.688229,0.589751,0.515261,0.694596,0.528729,0.0964976
162,0.29976,0.496852,0.312764,0.448693,0.662572,0.472397,0.225333,0.607665,0.603065,0.15475,0.679525,0.174127,0.634896,0.357377,0.392436,0.456189,0.38257,0.665857,0.507977,0.503662,0.356781,0.704511,0.614855,0.425338,0.317631,0.617158,0.706815,0.23949,0.234373,0.483863,0.307209,0.191137,0.513097,0.252839,0.695747,0.394479,0.173052,0.307585,0.439005,0.572476,0.192041,0.655296,0.612983,0.612273,0.519558,0.245048,0.142397,0.355448,0.419574,0.100359,0.332053,0.440964,0.226136,0.606733,0.678033,0.471838,0.35246,0.334413,0.635201,0.204848,0.160291,0.543115,0.641014,0.415329,0.328991,0.710634,0.287224,0.588984,0.709772,0.235249,0.533763,0.535804,0.15326,0.146796,0.523645,0.27163,0.560545,0.596204,0.338784,0.132433,0.603515,0.267295,0.585185,0.255541,0.592785,0.467394,0.113456,0.620551,0.312236,0.70799,0.171457,0.488751,0.431282,0.35581,0.702998,0.595318,0.519197,0.70598,0.532933,0.0967072
164,0.300956,0.500102,0.314056,0.470154,0.669919,0.4753,0.22606,0.626714,0.608411,0.155139,0.695296,0.174596,0.641179,0.359035,0.394419,0.45889,0.384459,0.673298,0.511393,0.50703,0.358427,0.715075,0.620508,0.427677,0.31896,0.622865,0.718049,0.240296,0.235149,0.486938,0.30846,0.191685,0.516601,0.253724,0.705094,0.396466,0.173518,0.30883,0.44149,0.592439,0.192594,0.662291,0.618541,0.631154,0.523167,0.245888,0.142737,0.357063,0.421836,0.100552,0.333494,0.443485,0.226867,0.612156,0.686137,0.474725,0.354072,0.33588,0.653258,0.205467,0.160703,0.563715,0.647473,0.417551,0.330389,0.722119,0.288333,0.593964,0.721591,0.236023,0.537634,0.539711,0.15364,0.147154,0.527338,0.272635,0.58078,0.601357,0.340282,0.132734,0.622689,0.268273,0.604847,0.256446,0.59782,0.470238,0.113692,0.62635,0.313521,0.719828,0.171917,0.491883,0.433683,0.357448,0.716952,0.600426,0.522783,0.716628,0.536769,0.0968897
166,0.302025,0.503057,0.315213,0.491281,0.676715,0.477933,0.226705,0.645045,0.61332,0.155482,0.710276,0.17501,0.646967,0.360527,0.396207,0.461337,0.386162,0.680181,0.5145,0.510094,0.359907,0.724945,0.625704,0.429793,0.320151,0.628112,0.728567,0.241013,0.235839,0.489732,0.30958,0.192169,0.519791,0.254513,0.713793,0.398258,0.173928,0.309943,0.443739,0.611752,0.193083,0.668751,0.623647,0.64931,0.526456,0.246635,0.143036,0.358514,0.423879,0.10072,0.334787,0.445767,0.227517,0.617137,0.69365,0.477345,0.35552,0.337196,0.670558,0.206015,0.161067,0.583727,0.653428,0.419557,0.331642,0.732874,0.289323,0.598529,0.732672,0.23671,0.541166,0.543276,0.153975,0.147469,0.530704,0.273532,0.600388,0.606085,0.341628,0.132999,0.641153,0.269146,0.623834,0.257251,0.602436,0.472818,0.113899,0.631684,0.314671,0.730932,0.172323,0.494729,0.435855,0.358921,0.730118,0.605111,0.526049,0.726578,0.540267,0.0970487
168,0.302982,0.505743,0.316249,0.512025,0.682996,0.480322,0.227278,0.662653,0.617825,0.155783,0.724484,0.175375,0.652299,0.361867,0.397819,0.463555,0.387695,0.686544,0.517328,0.512881,0.361236,0.734158,0.630479,0.431705,0.321218,0.632934,0.738406,0.24165,0.236452,0.492269,0.310582,0.192598,0.522695,0.255215,0.721883,0.399873,0.174291,0.31094,0.445774,0.630397,0.193516,0.674714,0.628336,0.666737,0.529451,0.2473,0.143299,0.359817,0.425725,0.100866,0.335946,0.447833,0.228094,0.62171,0.700611,0.479721,0.356821,0.338378,0.687104,0.206501,0.161387,0.603125,0.658915,0.42137,0.332766,0.742937,0.290208,0.602712,0.74305,0.237321,0.544386,0.546527,0.154269,0.147745,0.533771,0.274332,0.61935,0.610419,0.342835,0.13323,0.658898,0.269924,0.642131,0.257969,0.606666,0.475158,0.114079,0.636587,0.315701,0.741336,0.172682,0.497315,0.43782,0.360245,0.742527,0.609406,0.529022,0.735866,0.543457,0.0971871
170,0.303837,0.508183,0.317177,0.532342,0.688798,0.482489,0.227787,0.679537,0.621958,0.156049,0.737941,0.175697,0.657206,0.363072,0.399272,0.465565,0.389076,0.692422,0.519899,0.515416,0.362431,0.742751,0.634863,0.433433,0.322173,0.637363,0.7476,0.242217,0.236997,0.494573,0.311479,0.192977,0.525337,0.25584,0.729401,0.401329,0.17461,0.311832,0.447615,0.648365,0.193899,0.680216,0.63264,0.683438,0.532177,0.247891,0.14353,0.360987,0.427393,0.100993,0.336986,0.449703,0.228606,0.625905,0.707056,0.481876,0.357989,0.339438,0.702905,0.206931,0.161668,0.62189,0.663968,0.423006,0.333772,0.752342,0.290999,0.606543,0.752763,0.237864,0.547323,0.549492,0.154529,0.147988,0.536564,0.275046,0.637652,0.614393,0.343919,0.133434,0.675925,0.270619,0.659733,0.258609,0.610541,0.477279,0.114236,0.641092,0.316623,0.751075,0.172997,0.499663,0.439596,0.361434,0.754207,0.613342,0.531729,0.74453,0.546364,0.0973077
172,0.304602,0.510401,0.318008,0.552196,0.694155,0.484454,0.228239,0.695701,0.625748,0.156282,0.750673,0.175981,0.661721,0.364155,0.400581,0.467385,0.39032,0.69785,0.522237,0.517721,0.363505,0.75076,0.638888,0.434995,0.323029,0.641429,0.756186,0.242721,0.237482,0.496665,0.312282,0.193312,0.527741,0.256397,0.736382,0.40264,0.174892,0.31263,0.449279,0.665648,0.194237,0.68529,0.636589,0.699416,0.534659,0.248417,0.143732,0.362038,0.428898,0.101104,0.337918,0.451394,0.229061,0.629753,0.71302,0.48383,0.359039,0.340389,0.717972,0.207313,0.161917,0.640008,0.66862,0.424484,0.334674,0.761127,0.291705,0.610052,0.761843,0.238346,0.55,0.552195,0.154756,0.148202,0.539108,0.275683,0.655285,0.618034,0.344891,0.133612,0.692235,0.271238,0.676636,0.259178,0.614089,0.479202,0.114374,0.645229,0.317448,0.760184,0.173276,0.501794,0.441201,0.362502,0.765191,0.616947,0.534192,0.752606,0.549013,0.0974127
174,0.305286,0.512415,0.318751,0.571556,0.699098,0.486235,0.22864,0.711152,0.629222,0.156488,0.762705,0.176232,0.665874,0.365128,0.401761,0.469033,0.39144,0.70286,0.524362,0.519816,0.36447,0.75822,0.642582,0.436406,0.323796,0.645161,0.764197,0.243169,0.237912,0.498563,0.313,0.193608,0.529927,0.256893,0.742862,0.403821,0.175141,0.313343,0.450785,0.682247,0.194537,0.689966,0.64021,0.714681,0.536917,0.248885,0.14391,0.362982,0.430258,0.101201,0.338755,0.452924,0.229464,0.633281,0.718536,0.4856,0.359982,0.341242,0.732319,0.20765,0.162135,0.657471,0.672899,0.425817,0.335482,0.769324,0.292336,0.613263,0.770327,0.238774,0.552439,0.554659,0.154957,0.14839,0.541425,0.276251,0.672243,0.621368,0.345764,0.133768,0.707834,0.27179,0.692842,0.259686,0.617337,0.480945,0.114495,0.649027,0.318187,0.768697,0.173522,0.503729,0.442653,0.363462,0.775509,0.620248,0.536432,0.760128,0.551426,0.0975041
176,0.305898,0.514244,0.319417,0.590395,0.703658,0.487849,0.228996,0.725902,0.632405,0.156668,0.774063,0.176453,0.669692,0.366003,0.402824,0.470525,0.392449,0.707481,0.526294,0.521719,0.365336,0.765162,0.645971,0.437681,0.324482,0.648585,0.771667,0.243567,0.238294,0.500285,0.313642,0.193869,0.531915,0.257334,0.748872,0.404886,0.175361,0.313982,0.452146,0.698162,0.194801,0.694274,0.643531,0.729243,0.538972,0.249302,0.144066,0.363829,0.431485,0.101286,0.339504,0.454308,0.229823,0.636515,0.723635,0.487205,0.360829,0.342007,0.745962,0.20795,0.162328,0.674274,0.676836,0.427021,0.336206,0.776968,0.292899,0.616202,0.778246,0.239155,0.554661,0.556903,0.155133,0.148555,0.543533,0.276758,0.688527,0.624422,0.346547,0.133905,0.722733,0.272282,0.708357,0.260137,0.620309,0.482525,0.1146,0.652513,0.318848,0.776647,0.173739,0.505485,0.443964,0.364325,0.785194,0.623269,0.53847,0.767129,0.553623,0.0975838
178,0.306445,0.515904,0.320013,0.608692,0.707862,0.489312,0.229312,0.739962,0.635322,0.156828,0.784775,0.176648,0.6732,0.366789,0.403781,0.471876,0.393356,0.711743,0.528049,0.523449,0.366115,0.77162,0.649078,0.438833,0.325097,0.651726,0.778627,0.243921,0.238634,0.501847,0.314217,0.194101,0.533723,0.257727,0.754444,0.405844,0.175554,0.314553,0.453376,0.7134,0.195035,0.698241,0.646574,0.743118,0.54084,0.249672,0.144204,0.364589,0.432592,0.101359,0.340176,0.45556,0.230141,0.639478,0.728346,0.488659,0.36159,0.342693,0.758922,0.208215,0.162497,0.690416,0.680455,0.428107,0.336854,0.784092,0.293403,0.618891,0.785634,0.239493,0.556684,0.558948,0.155288,0.1487,0.545452,0.27721,0.70414,0.627217,0.347249,0.134025,0.736944,0.272721,0.723188,0.26054,0.623029,0.483955,0.114692,0.655711,0.31944,0.784065,0.17393,0.507079,0.445149,0.365099,0.794277,0.626035,0.540323,0.773641,0.555624,0.0976531
180,0.306934,0.517412,0.320546,0.626431,0.711737,0.490637,0.229592,0.753349,0.637993,0.156968,0.794868,0.17682,0.676423,0.367495,0.404644,0.473098,0.394174,0.715671,0.529644,0.52502,0.366814,0.777623,0.651927,0.439873,0.325647,0.654605,0.785109,0.244236,0.238936,0.503264,0.314732,0.194306,0.535365,0.258077,0.759607,0.406707,0.175725,0.315063,0.454489,0.727971,0.195242,0.701893,0.649363,0.756321,0.54254,0.250002,0.144324,0.365272,0.433592,0.101423,0.340779,0.456691,0.230424,0.642192,0.732697,0.489976,0.362273,0.343309,0.771218,0.208449,0.162647,0.705901,0.683782,0.429088,0.337435,0.790727,0.293852,0.621349,0.792521,0.239793,0.558527,0.56081,0.155425,0.148828,0.547198,0.277613,0.719089,0.629775,0.347879,0.13413,0.750481,0.273112,0.737349,0.260898,0.625515,0.485252,0.114772,0.658644,0.319969,0.790984,0.174099,0.508525,0.44622,0.365795,0.802788,0.628565,0.542008,0.779696,0.557446,0.0977135
182,0.307371,0.51878,0.321023,0.643599,0.715308,0.491838,0.229841,0.766081,0.640439,0.157091,0.804369,0.176972,0.679384,0.368129,0.405421,0.474205,0.394909,0.71929,0.531092,0.526447,0.367442,0.783202,0.654537,0.440812,0.32614,0.657244,0.791143,0.244515,0.239204,0.50455,0.315192,0.194486,0.536858,0.258388,0.764389,0.407485,0.175876,0.31552,0.455494,0.741885,0.195425,0.705254,0.651917,0.768872,0.544085,0.250295,0.14443,0.365884,0.434494,0.101479,0.341319,0.457714,0.230675,0.644678,0.736713,0.491169,0.362886,0.343861,0.782872,0.208657,0.162778,0.720735,0.686838,0.429972,0.337955,0.796902,0.294253,0.623598,0.798939,0.240059,0.560205,0.562506,0.155545,0.14894,0.548786,0.277973,0.733383,0.632115,0.348444,0.134223,0.763361,0.27346,0.750852,0.261217,0.627789,0.486426,0.114842,0.661333,0.320443,0.797433,0.174247,0.509836,0.447187,0.36642,0.810758,0.630879,0.54354,0.785322,0.559104,0.0977661
184,0.307761,0.520022,0.32145,0.660188,0.718596,0.492926,0.230062,0.778177,0.642678,0.157199,0.813307,0.177106,0.682102,0.368698,0.40612,0.475206,0.395571,0.722624,0.532408,0.527744,0.368005,0.788382,0.65693,0.44166,0.326581,0.659663,0.796755,0.244764,0.239443,0.505716,0.315603,0.194646,0.538215,0.258665,0.768816,0.408185,0.176008,0.315928,0.456402,0.755156,0.195587,0.708347,0.654257,0.780789,0.54549,0.250555,0.144523,0.366434,0.435308,0.101528,0.341803,0.458639,0.230897,0.646954,0.740421,0.49225,0.363437,0.344356,0.793907,0.208841,0.162894,0.734926,0.689646,0.43077,0.338421,0.802648,0.294612,0.625653,0.804915,0.240296,0.561733,0.56405,0.15565,0.149039,0.55023,0.278293,0.747034,0.634256,0.348951,0.134304,0.775604,0.273771,0.763713,0.261501,0.629868,0.487489,0.114904,0.663798,0.320867,0.803441,0.174379,0.511025,0.448061,0.366981,0.818216,0.632995,0.544932,0.790548,0.560612,0.0978119
186,0.308111,0.521149,0.321833,0.676194,0.721624,0.493912,0.230258,0.789656,0.644728,0.157295,0.821709,0.177224,0.684598,0.36921,0.406751,0.476112,0.396167,0.725695,0.533603,0.528921,0.368512,0.793192,0.659122,0.442426,0.326976,0.66188,0.801974,0.244985,0.239654,0.506773,0.315972,0.194788,0.539447,0.258912,0.772914,0.408815,0.176126,0.316294,0.457223,0.7678,0.19573,0.711191,0.6564,0.792093,0.546767,0.250787,0.144605,0.366928,0.436043,0.10157,0.342237,0.459476,0.231095,0.649038,0.743841,0.493229,0.363931,0.344799,0.804346,0.209004,0.162996,0.748487,0.692224,0.43149,0.338838,0.80799,0.294932,0.627532,0.810478,0.240506,0.563123,0.565455,0.155743,0.149125,0.551544,0.278579,0.760056,0.636214,0.349405,0.134375,0.787229,0.274048,0.77595,0.261754,0.631768,0.488452,0.114957,0.666057,0.321246,0.809034,0.174494,0.512104,0.44885,0.367485,0.825191,0.63493,0.546197,0.795399,0.561985,0.0978517
188,0.308423,0.522171,0.322175,0.691615,0.724411,0.494804,0.230432,0.80054,0.646603,0.157379,0.829601,0.177329,0.686888,0.369669,0.407318,0.476932,0.396703,0.728521,0.534688,0.529989,0.368966,0.797655,0.661129,0.443117,0.32733,0.66391,0.806825,0.245182,0.239842,0.507731,0.316301,0.194913,0.540567,0.259131,0.776704,0.409382,0.176229,0.31662,0.457965,0.779834,0.195857,0.713807,0.658361,0.802806,0.547928,0.250993,0.144677,0.36737,0.436706,0.101607,0.342626,0.460231,0.23127,0.650944,0.746996,0.494115,0.364375,0.345197,0.814214,0.209149,0.163086,0.76143,0.694592,0.432139,0.339211,0.812956,0.295217,0.629249,0.815653,0.240693,0.564388,0.566734,0.155824,0.149202,0.552739,0.278834,0.772464,0.638004,0.349813,0.134437,0.798256,0.274295,0.78758,0.261979,0.633505,0.489324,0.115004,0.668128,0.321586,0.81424,0.174596,0.513082,0.449562,0.367937,0.83171,0.636699,0.547347,0.7999,0.563234,0.0978864
190,0.308702,0.523099,0.322481,0.706452,0.726977,0.495612,0.230587,0.810851,0.648319,0.157452,0.83701,0.17742,0.688989,0.370082,0.407829,0.477674,0.397185,0.731123,0.535672,0.53096,0.369375,0.801794,0.662968,0.443742,0.327646,0.665769,0.811331,0.245356,0.240009,0.5086,0.316595,0.195023,0.541584,0.259327,0.78021,0.409893,0.17632,0.316912,0.458635,0.791276,0.195968,0.716211,0.660156,0.812951,0.548983,0.251177,0.14474,0.367768,0.437304,0.101639,0.342974,0.460914,0.231426,0.652689,0.749904,0.494917,0.364773,0.345554,0.823533,0.209276,0.163165,0.773771,0.696765,0.432725,0.339546,0.817569,0.295472,0.630817,0.820465,0.240859,0.565539,0.567898,0.155896,0.149268,0.553825,0.279061,0.784275,0.639641,0.350178,0.134491,0.808706,0.274516,0.798624,0.26218,0.635091,0.490113,0.115045,0.670024,0.32189,0.819083,0.174686,0.513969,0.450206,0.368343,0.8378,0.638316,0.548391,0.804076,0.564371,0.0979167
192,0.308951,0.52394,0.322755,0.720711,0.729337,0.496344,0.230724,0.820611,0.649888,0.157517,0.843961,0.177501,0.690917,0.370453,0.408289,0.478344,0.397619,0.733517,0.536567,0.53184,0.369741,0.805633,0.664651,0.444305,0.32793,0.667472,0.815516,0.245512,0.240158,0.509387,0.316859,0.195121,0.542508,0.259501,0.783451,0.410353,0.176401,0.317173,0.45924,0.802145,0.196067,0.718421,0.661799,0.822549,0.549941,0.25134,0.144795,0.368124,0.437843,0.101667,0.343287,0.461532,0.231564,0.654286,0.752586,0.495644,0.36513,0.345874,0.832329,0.20939,0.163235,0.785526,0.698759,0.433253,0.339846,0.821854,0.2957,0.63225,0.824938,0.241006,0.566587,0.568958,0.155959,0.149327,0.554812,0.279264,0.795508,0.641137,0.350506,0.134539,0.818603,0.274712,0.809103,0.262358,0.636541,0.490828,0.115081,0.671762,0.322161,0.823586,0.174766,0.514773,0.450787,0.368708,0.843487,0.639793,0.54934,0.807948,0.565404,0.097943
194,0.309174,0.524703,0.323,0.734396,0.731509,0.497007,0.230846,0.829842,0.651324,0.157575,0.850478,0.177573,0.692686,0.370786,0.408703,0.478951,0.39801,0.735719,0.537378,0.53264,0.37007,0.809191,0.666192,0.444814,0.328183,0.669031,0.819402,0.24565,0.24029,0.510101,0.317094,0.195207,0.543347,0.259655,0.786447,0.410767,0.176471,0.317407,0.459787,0.812461,0.196155,0.720452,0.663302,0.831623,0.550812,0.251485,0.144844,0.368444,0.438329,0.101691,0.343566,0.46209,0.231687,0.655746,0.755057,0.496302,0.365451,0.346161,0.840624,0.20949,0.163296,0.796711,0.700589,0.433729,0.340114,0.825831,0.295904,0.633559,0.829095,0.241137,0.56754,0.569922,0.156015,0.149379,0.55571,0.279444,0.80618,0.642505,0.3508,0.134581,0.827967,0.274887,0.819035,0.262517,0.637865,0.491475,0.115112,0.673352,0.322404,0.827772,0.174836,0.515502,0.451312,0.369035,0.848793,0.641143,0.550202,0.811538,0.566344,0.0979659
196,0.309373,0.525395,0.323219,0.747518,0.733506,0.497607,0.230954,0.838567,0.652637,0.157625,0.856587,0.177636,0.694308,0.371085,0.409076,0.4795,0.398361,0.737745,0.538115,0.533365,0.370366,0.812489,0.667603,0.445273,0.32841,0.670458,0.823008,0.245772,0.240407,0.510748,0.317305,0.195283,0.544109,0.259793,0.789216,0.41114,0.176534,0.317615,0.460281,0.822244,0.196232,0.722318,0.664678,0.840196,0.551604,0.251614,0.144887,0.368731,0.438768,0.101713,0.343817,0.462594,0.231796,0.657082,0.757334,0.496897,0.365739,0.346418,0.848442,0.209579,0.16335,0.807346,0.702268,0.434159,0.340354,0.829523,0.296085,0.634755,0.832957,0.241253,0.568407,0.570799,0.156064,0.149424,0.556526,0.279605,0.816313,0.643755,0.351064,0.134618,0.836821,0.275043,0.828444,0.262659,0.639074,0.492061,0.11514,0.674809,0.322622,0.831661,0.174898,0.516163,0.451786,0.369329,0.853744,0.642376,0.550985,0.814864,0.567199,0.0979859
198,0.309551,0.526023,0.323415,0.760085,0.735342,0.49815,0.23105,0.846807,0.653837,0.157669,0.862309,0.177692,0.695795,0.371353,0.409412,0.479997,0.398677,0.739608,0.538784,0.534024,0.370631,0.815544,0.668894,0.445687,0.328614,0.671765,0.826354,0.245881,0.240511,0.511334,0.317493,0.195351,0.544801,0.259916,0.791774,0.411475,0.176589,0.317802,0.460727,0.831515,0.1963,0.724032,0.665936,0.84829,0.552322,0.251729,0.144924,0.368989,0.439164,0.101731,0.344042,0.463049,0.231893,0.658303,0.759432,0.497436,0.365998,0.346648,0.855806,0.209657,0.163398,0.817449,0.703809,0.434546,0.340569,0.832948,0.296247,0.635847,0.836542,0.241356,0.569195,0.571597,0.156107,0.149464,0.557268,0.279749,0.825924,0.644897,0.3513,0.13465,0.845187,0.275182,0.837349,0.262785,0.640178,0.492591,0.115163,0.676143,0.322816,0.835275,0.174952,0.516762,0.452213,0.369593,0.858361,0.643503,0.551696,0.817946,0.567976,0.0980033
200,0.30971,0.526593,0.323591,0.772109,0.737031,0.498642,0.231135,0.854586,0.654935,0.157708,0.867666,0.177741,0.697159,0.371594,0.409714,0.480446,0.398961,0.741321,0.53939,0.534621,0.370869,0.818374,0.670075,0.446061,0.328796,0.67296,0.829457,0.245978,0.240603,0.511865,0.317662,0.19541,0.545429,0.260025,0.794136,0.411777,0.176638,0.317969,0.46113,0.840294,0.196361,0.725606,0.667086,0.855927,0.552975,0.251831,0.144957,0.36922,0.439521,0.101747,0.344243,0.463461,0.231978,0.65942,0.761364,0.497924,0.36623,0.346854,0.862738,0.209727,0.16344,0.827038,0.705221,0.434896,0.340762,0.836125,0.296392,0.636844,0.839871,0.241448,0.569913,0.572322,0.156144,0.1495,0.557942,0.279877,0.835035,0.64594,0.351512,0.134678,0.853087,0.275305,0.845773,0.262897,0.641187,0.49307,0.115184,0.677364,0.32299,0.83863,0.175,0.517305,0.4526,0.36983,0.862664,0.644532,0.552342,0.820801,0.568683,0.0980184


==> Figures/Tikz/Data/epidemic_curves100_coarse.csv <==
t,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,x16,x17,x18,x19,x20,x21,x22,x23,x24,x25,x26,x27,x28,x29,x30,x31,x32,x33,x34,x35,x36,x37,x38,x39,x40,x41,x42,x43,x44,x45,x46,x47,x48,x49,x50,x51,x52,x53,x54,x55,x56,x57,x58,x59,x60,x61,x62,x63,x64,x65,x66,x67,x68,x69,x70,x71,x72,x73,x74,x75,x76,x77,x78,x79,x80,x81,x82,x83,x84,x85,x86,x87,x88,x89,x90,x91,x92,x93,x94,x95,x96,x97,x98,x99,x100
100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
120,0.197316,0.2853,0.204223,0.0544454,0.307073,0.276789,0.155108,0.12822,0.309424,0.111338,0.192904,0.12383,0.310564,0.226842,0.243543,0.270463,0.238913,0.307151,0.288992,0.287207,0.226754,0.27617,0.310571,0.257814,0.206781,0.310888,0.267076,0.163471,0.160479,0.28056,0.201272,0.134464,0.290417,0.171186,0.290961,0.244882,0.123104,0.201741,0.263774,0.107005,0.134985,0.309205,0.311208,0.131692,0.292343,0.166672,0.103291,0.226633,0.2557,0.075149,0.214283,0.264268,0.155577,0.310103,0.302368,0.276747,0.224544,0.215285,0.148876,0.142759,0.114897,0.0911789,0.310788,0.25372,0.213243,0.264558,0.190473,0.308013,0.259367,0.161252,0.295969,0.296531,0.110477,0.106149,0.293226,0.181793,0.10039,0.309002,0.217623,0.0967838,0.125469,0.179321,0.114243,0.172656,0.30919,0.27475,0.0840205,0.311136,0.204047,0.258544,0.12203,0.282542,0.260442,0.22625,0.225712,0.309306,0.292608,0.275428,0.296166,0.0725834
140,0.272646,0.431601,0.283722,0.210261,0.533029,0.413226,0.207933,0.358927,0.503433,0.144801,0.452518,0.162348,0.520944,0.321169,0.350037,0.400644,0.341949,0.534844,0.439856,0.436432,0.320785,0.532266,0.51042,0.376361,0.287854,0.511853,0.526519,0.220404,0.21591,0.421703,0.278991,0.177603,0.443484,0.23208,0.538784,0.351926,0.161359,0.279451,0.387324,0.321546,0.178394,0.530736,0.509886,0.364411,0.448145,0.22526,0.133578,0.319967,0.371971,0.0950562,0.300059,0.388684,0.208638,0.50583,0.537799,0.412899,0.317146,0.301936,0.39155,0.189772,0.149812,0.291936,0.524332,0.368494,0.29776,0.526785,0.261876,0.495075,0.522251,0.216806,0.458006,0.459449,0.143494,0.137571,0.450879,0.248395,0.309359,0.499543,0.30567,0.124517,0.354307,0.244619,0.334684,0.234399,0.497878,0.409289,0.107103,0.513811,0.283327,0.520565,0.159895,0.425549,0.381149,0.319963,0.492109,0.499288,0.448122,0.53253,0.457694,0.0916597
160,0.298424,0.493279,0.311322,0.426952,0.654633,0.4692,0.224515,0.58791,0.597246,0.154308,0.662945,0.173595,0.628083,0.355533,0.390237,0.45321,0.380474,0.657819,0.504226,0.499962,0.354951,0.693216,0.608709,0.422751,0.316148,0.610954,0.694829,0.238584,0.233499,0.480478,0.305812,0.190517,0.50925,0.251844,0.685714,0.392274,0.172524,0.306195,0.43626,0.551884,0.191415,0.647728,0.606937,0.592678,0.515597,0.244105,0.14201,0.353651,0.417072,0.100138,0.330447,0.43818,0.225313,0.60083,0.669298,0.468656,0.350668,0.332778,0.616387,0.204149,0.159823,0.521959,0.634012,0.412871,0.327432,0.698383,0.285984,0.583556,0.697182,0.234378,0.529521,0.531525,0.152827,0.14639,0.519596,0.270503,0.539712,0.59059,0.337114,0.13209,0.583643,0.266198,0.564864,0.254526,0.587296,0.46426,0.113186,0.614248,0.310802,0.695382,0.170936,0.485305,0.428627,0.353988,0.688229,0.589751,0.515261,0.694596,0.528729,0.0964976
180,0.306934,0.517412,0.320546,0.626431,0.711737,0.490637,0.229592,0.753349,0.637993,0.156968,0.794868,0.17682,0.676423,0.367495,0.404644,0.473098,0.394174,0.715671,0.529644,0.52502,0.366814,0.777623,0.651927,0.439873,0.325647,0.654605,0.785109,0.244236,0.238936,0.503264,0.314732,0.194306,0.535365,0.258077,0.759607,0.406707,0.175725,0.315063,0.454489,0.727971,0.195242,0.701893,0.649363,0.756321,0.54254,0.250002,0.144324,0.365272,0.433592,0.101423,0.340779,0.456691,0.230424,0.642192,0.732697,0.489976,0.362273,0.343309,0.771218,0.208449,0.162647,0.705901,0.683782,0.429088,0.337435,0.790727,0.293852,0.621349,0.792521,0.239793,0.558527,0.56081,0.155425,0.148828,0.547198,0.277613,0.719089,0.629775,0.347879,0.13413,0.750481,0.273112,0.737349,0.260898,0.625515,0.485252,0.114772,0.658644,0.319969,0.790984,0.174099,0.508525,0.44622,0.365795,0.802788,0.628565,0.542008,0.779696,0.557446,0.0977135
200,0.30971,0.526593,0.323591,0.772109,0.737031,0.498642,0.231135,0.854586,0.654935,0.157708,0.867666,0.177741,0.697159,0.371594,0.409714,0.480446,0.398961,0.741321,0.53939,0.534621,0.370869,0.818374,0.670075,0.446061,0.328796,0.67296,0.829457,0.245978,0.240603,0.511865,0.317662,0.19541,0.545429,0.260025,0.794136,0.411777,0.176638,0.317969,0.46113,0.840294,0.196361,0.725606,0.667086,0.855927,0.552975,0.251831,0.144957,0.36922,0.439521,0.101747,0.344243,0.463461,0.231978,0.65942,0.761364,0.497924,0.36623,0.346854,0.862738,0.209727,0.16344,0.827038,0.705221,0.434896,0.340762,0.836125,0.296392,0.636844,0.839871,0.241448,0.569913,0.572322,0.156144,0.1495,0.557942,0.279877,0.835035,0.64594,0.351512,0.134678,0.853087,0.275305,0.845773,0.262897,0.641187,0.49307,0.115184,0.677364,0.32299,0.83863,0.175,0.517305,0.4526,0.36983,0.862664,0.644532,0.552342,0.820801,0.568683,0.0980184


==> Figures/Tikz/Data/hecs_reliabilityCurves.csv <==
t,xlowA,xuppA,xlowB,xuppB,xlowC,xuppC
0,0,0,0,0,0,0
1000,0,0.079402,0,0.064675,0,0.052155
2000,0.004892,0.164572,0.006402,0.141996,0.008946,0.115657
3000,0.018921,0.268620,0.027041,0.242440,0.035235,0.200238
4000,0.041673,3.84E-01,0.066826,3.55E-01,0.082734,3.02E-01
5000,0.072878,4.97E-01,0.118927,4.71E-01,0.146649,4.11E-01
6000,1.12E-01,6.05E-01,1.91E-01,5.85E-01,2.24E-01,5.19E-01
7000,1.58E-01,7.02E-01,2.63E-01,6.81E-01,3.14E-01,6.19E-01
8000,2.10E-01,7.81E-01,3.40E-01,7.56E-01,4.08E-01,7.05E-01
9000,2.67E-01,8.43E-01,4.17E-01,8.19E-01,5.02E-01,7.76E-01
10000,3.26E-01,8.89E-01,4.93E-01,8.68E-01,5.89E-01,8.33E-01
11000,3.86E-01,9.23E-01,5.66E-01,9.07E-01,6.69E-01,8.77E-01
12000,4.46E-01,9.48E-01,6.32E-01,9.35E-01,7.33E-01,9.10E-01
13000,5.04E-01,9.65E-01,6.92E-01,9.55E-01,7.89E-01,9.36E-01
14000,5.60E-01,9.76E-01,7.45E-01,9.68E-01,8.35E-01,9.55E-01
15000,6.13E-01,9.84E-01,7.91E-01,9.78E-01,8.72E-01,9.68E-01
16000,6.61E-01,9.90E-01,8.30E-01,9.85E-01,9.02E-01,9.78E-01
17000,7.06E-01,9.93E-01,8.63E-01,9.90E-01,9.26E-01,9.85E-01
18000,7.46E-01,9.96E-01,8.90E-01,9.93E-01,9.44E-01,9.90E-01
19000,7.82E-01,9.97E-01,9.13E-01,9.95E-01,9.58E-01,9.93E-01
20000,8.14E-01,9.98E-01,9.31E-01,9.97E-01,9.69E-01,9.95E-01
21000,8.42E-01,9.99E-01,9.46E-01,9.98E-01,9.77E-01,9.97E-01
22000,8.66E-01,9.99E-01,9.57E-01,9.99E-01,9.84E-01,9.98E-01
23000,8.87E-01,1.00E+00,9.67E-01,9.99E-01,9.88E-01,9.99E-01
24000,9.05E-01,1.00E+00,9.74E-01,9.99E-01,9.91E-01,9.99E-01
25000,9.21E-01,1.00E+00,9.80E-01,9.99E-01,9.94E-01,9.99E-01
,9.34E-01,,9.85E-01,,9.95E-01,


==> Figures/Tikz/Data/satprob-bounds_N=10.csv <==
k;b0.9;b0.99;b0.999
0;0.7122119868702985;0.541744574238876;0.4204177041965552
1;0.5537919540162968;0.40294300993758103;0.30133082093823593
2;0.4304327059298704;0.29936737135830827;0.21518022629818484
3;0.3268857854388282;0.21614879356656763;0.14838831098059224
4;0.2382161939746481;0.14822924853574665;0.09613186632497259
5;0.16253335783230527;0.09349076635946701;0.05621643819894451
6;0.09947249431640495;0.051199663396730447;0.02758635325776468
7;0.04987208111364613;0.021474697943893513;0.009656713568143727
8;0.015940623220065238;0.004815105698910976;0.0015007454860201102
9;0.0009999999977595565;9.999995681185075e-05;9.999970179378404e-06


==> Figures/Tikz/Data/satprob-bounds_N=100.csv <==
k;b0.9;b0.99;b0.999
0;0.9647261885129921;0.9376599526709246;0.9133137519703389
1;0.9430918356971509;0.9139126354000804;0.8882125093171558
2;0.924686607404605;0.8939409852298146;0.8672019073496944
3;0.9078334862125892;0.8758318883533656;0.8482480598051501
4;0.8919502978988858;0.8589015732093386;0.8306094861263609
5;0.8767531033986518;0.8428110646911138;0.8139141571716169
6;0.8620778885995444;0.8273624834110909;0.7979430964776983
7;0.8478195977542204;0.8124281474892663;0.7825541484805005
8;0.8339060519081003;0.7979198595720545;0.7676486589365905
9;0.8202850752856516;0.7837736039218499;0.7531547568099148
10;0.8069174699749797;0.7699411343040932;0.7390181124086608
11;0.7937728842898526;0.7563849974068972;0.725196445026802
12;0.7808272377209997;0.7430754172760059;0.7116560695999974
13;0.7680610398988643;0.7299882522841021;0.6983696264904034
14;0.7554582508293981;0.7171036060049882;0.6853145315912925
15;0.7430054826342032;0.7044048512457346;0.6724718863303953
16;0.7306914261468629;0.6918779271891762;0.6598256894799668
17;0.7185064282089109;0.6795108208218621;0.6473622552547995
18;0.7064421750783632;0.6672931766516907;0.6350697749503327
19;0.6944914500530182;0.6552159986846859;0.6229379805605788
20;0.6826479455179224;0.643271418060015;0.6109578831928966
21;0.6709061150979083;0.6314525105689723;0.5991215668964553
22;0.6592610560199146;0.6197531511358285;0.5874220238763492
23;0.6477084142344991;0.6081678960055219;0.5758530215472979
24;0.6362443072324782;0.5966918876323439;0.5644089943838144
25;0.6248652608314098;0.5853207756339338;0.553084954629653
26;0.6135681568469054;0.5740506523554003;0.5418764187233254
27;0.6023501894950909;0.5628779982123249;0.5307793455397727
28;0.5912088285471597;0.5517996362305815;0.5197900848765868
29;0.5801417887703484;0.5408126938621096;0.5089053333326019
30;0.5691470034434534;0.5299145699811716;0.49812209734603086
31;0.5582226020632945;0.5191029072357125;0.48743766135487465
32;0.5473668911943961;0.5083755679493895;0.476849560672152
33;0.5365783380544265;0.49773061369068317;0.4663555577371744
34;0.5258555563115288;0.48716628769418235;0.45595362203390233
35;0.5151972935696729;0.476680998969895;0.44564191262864794
36;0.5046024211823161;0.4662733096139763;0.435418762628629
37;0.4940699244735154;0.455941922643328;0.425282666143453
38;0.4835988951709318;0.4456856723913355;0.4152322665271697
39;0.47318852442091064;0.43550351542747123;0.40526634665759187
40;0.4628380964438473;0.42539452328133776;0.3953838197394848
41;0.4525469836447431;0.4153578753995407;0.38558372220323156
42;0.4423146421312153;0.4053928539652073;0.37586520671991397
43;0.432140607755377;0.39549883865929636;0.366227536788
44;0.4220244930870376;0.3856753027606853;0.3566700819021079
45;0.411965984677944;0.3759218094790876;0.34719231336205447
46;0.40196484073347316;0.36623800916108473;0.3377938009550191
47;0.39202088971564863;0.35662363713644296;0.3284742102197826
48;0.3821340289461569;0.34707851168084547;0.3192333002348371
49;0.3723042236168168;0.33760253290994646;0.3100709222214014
50;0.3625315066149565;0.32819568202267124;0.3009870181464378
51;0.3528159784069985;0.31885802089376325;0.29198162054802856
52;0.34315780721308287;0.30958969236482226;0.28305485236075356
53;0.3335572302294272;0.3003909208263804;0.2742069276141812
54;0.3240145542686115;0.29126201338205615;0.26543815218956934
55;0.31453015773863857;0.2822033612455379;0.25674892568250895
56;0.30510449262199446;0.273215442243513;0.24813974332377853
57;0.29573808686216285;0.26429882314397435;0.23961119883151788
58;0.2864315476232533;0.2554541630904733;0.23116398778727365
59;0.2771855646078386;0.24668221732740825;0.2227989114777043
60;0.2680009144807367;0.23798384179843163;0.21451688160940108
61;0.258878465525624;0.22935999838513788;0.2063189261296534
62;0.24981918340759274;0.22081176101886868;0.19820619504721582
63;0.24082413740137215;0.21234032272383985;0.19017996823213384
64;0.23189450784190757;0.20394700359159051;0.18224166368123224
65;0.22303159450626475;0.19563325997779385;0.17439284688954804
66;0.21423682615968564;0.1874006949214282;0.1666352421426171
67;0.20551177178966684;0.17925107036838595;0.15897074491470564
68;0.19685815288777658;0.17118632073385825;0.1514014361296871
69;0.18827785805977715;0.16320856885123447;0.1439295985756026
70;0.17977295978943103;0.15532014378364606;0.1365577358221508
71;0.17134573353061416;0.14752360206976278;0.1292885934664837
72;0.16299867994264222;0.13982175147251868;0.12212518416250126
73;0.15473455090909444;0.13221767897699632;0.11507081608439718
74;0.14655637945655214;0.12471478315388679;0.10812912616323336
75;0.13846751543589414;0.11731681211088402;0.10130411856220375
76;0.13047166696615148;0.11002790796333803;0.0946002096129483
77;0.12257294996922691;0.10285265893011114;0.08802228060990144
78;0.11477594695963186;0.09579616167398275;0.08157573968503556
79;0.10708577776679479;0.08886409528358621;0.07526659555696699
80;0.09950818504211462;0.08206281027292209;0.06910154507527816
81;0.09204963815963521;0.07539943591628484;0.06308807787789145
82;0.08471746109827652;0.06888201121549947;0.05723460299273157
83;0.07751999129054041;0.06251964596051901;0.05155060192387341
84;0.07046677834346482;0.05632271974141684;0.046046816196625165
85;0.0635688359031722;0.050303131368213044;0.040735477044957766
86;0.056838965464086344;0.04447461383252715;0.035630590745458116
87;0.05029217726852764;0.03885313681355243;0.030748293043775833
88;0.043946246364496636;0.03345742618142865;0.026107292522375328
89;0.03782245999203876;0.02830964298960504;0.021729426658319534
90;0.03194664017542913;0.023436280105647446;0.01764035530934059
91;0.02635057149888427;0.018869356632437738;0.013870412873993945
92;0.021074038374690032;0.014648015301009131;0.010455612839468355
93;0.016167794856263094;0.010820638784677424;0.007438702620814865
94;0.011697977942992568;0.007447537845231927;0.0048698853359407076
95;0.007752706058875673;0.004603878596196952;0.002805982313785725
96;0.004451561778953457;0.0023808807075293027;0.0013043351433619744
97;0.0019560923749032894;0.0008767152408688278;0.0004006641780784412
98;0.00045957778138563997;0.00014313730498258129;4.5046744537622664e-05
99;9.999970179378404e-06;9.999598745990078e-07;9.995302335498854e-08


==> Figures/Tikz/Data/satprob-bounds_N=25.csv <==
k;b0.9;b0.99;b0.999
0;0.8685941566559021;0.7763729204018541;0.699817271969184
1;0.7907934981053935;0.6972500761751166;0.6218698756893037
2;0.7262575604967918;0.632845475829408;0.5590742709447061
3;0.6684286139912925;0.5760867383439141;0.5043167781464102
4;0.6150213766405299;0.5244307251507747;0.45498196498646915
5;0.5649230177962026;0.4766166079092915;0.40975536179616945
6;0.5174971295287136;0.43191433094554843;0.3678683272760833
7;0.4723450128774984;0.3898618830009548;0.32883045530652977
8;0.42920346968065426;0.3501512452580946;0.2923122067665739
9;0.3878945795500136;0.31257171943085205;0.2580860778871049
10;0.3482987210860252;0.27697915576066234;0.22599437328839916
11;0.31033931844382856;0.24327831656095156;0.1959305213792103
12;0.27397415366525457;0.21141258842054456;0.16782795395779804
13;0.23919078358223989;0.1813582316360231;0.14165359405525313
14;0.20600489667276822;0.15312176843398745;0.11740442127605694
15;0.17446117814312617;0.12673988017632626;0.09510631934460492
16;0.14463678509987582;0.1022816714053914;0.07481480579644278
17;0.11664807547185757;0.07985354403709777;0.056617432869651194
18;0.09066198591985433;0.059607287119828295;0.040637575135541434
19;0.06691469129179009;0.04175226860361128;0.02703865386143025
20;0.04574237173703577;0.026572310963345898;0.01602536420275235
21;0.027632542200760356;0.014444390526248824;0.00783004855683718
22;0.013307111554467139;0.005837271512678248;0.002643949066348363
23;0.0038149874336544445;0.0011708113678987396;0.00036675187102913154
24;0.00015999994790016567;1.5999957646677737e-05;1.599964442095021e-06


==> Figures/Tikz/Data/satprob-bounds_N=250.csv <==
k;b0.9;b0.99;b0.999
0;0.9856820588647441;0.974493414378756;0.9642631755005591
1;0.9768390307212209;0.9646354264716646;0.953693485435285
2;0.9692809258049604;0.9562961658999429;0.944786791032951
3;0.9623344333443276;0.9486985614396886;0.9367073947211524
4;0.9557663710636544;0.9415656646497033;0.9291516463420391
5;0.9494632793681557;0.9347605398542793;0.9219676371140697
6;0.9433597638135702;0.928203439764157;0.9150661841697543
7;0.9374140208802748;0.9218430173062708;0.908389523623502
8;0.9315973796864523;0.9156438706395322;0.901897648418724
9;0.9258891462445351;0.9095803458433904;0.8955614626412636
10;0.9202737927878917;0.9036331343890207;0.8893590032601337
11;0.9147393068851475;0.8977872628795527;0.8832731970953074
12;0.909276163609313;0.8920308354735562;0.8772904529490273
13;0.9038766553929831;0.8863542112361738;0.8713997366860742
14;0.8985344381832088;0.88074944423963;0.8655919408448014
15;0.8932442137440801;0.8752098917674673;0.8598594419678744
16;0.8880015015991154;0.8697299314835212;0.8541957803437208
17;0.8828024715678187;0.864304753514157;0.8485954244983356
18;0.8776438179789261;0.8589302040442854;0.8430535931962522
19;0.8725226635113486;0.8536026659334488;0.8375661197584889
20;0.8674364848047831;0.8483189655835652;0.8321293460081867
21;0.8623830540192203;0.8430763001211445;0.8267400389172426
22;0.8573603922106088;0.8378721789567967;0.8213953242495737
23;0.8523667317287047;0.8327043770444791;0.8160926328936557
24;0.8474004857744678;0.8275708965226514;0.8108296569157376
25;0.8424602233707645;0.8224699353985498;0.8056043139949625
26;0.8375446485822353;0.8173998616457812;0.8004147171553824
27;0.832652583344033;0.8123591912600339;0.7952591503187416
28;0.8277829527352858;0.807346570214702;0.7901360470586805
29;0.8229347728136953;0.8023607590940642;0.785043973022022
30;0.8181071401381586;0.7974006195891059;0.779981610794779
31;0.8132992228047875;0.7924651037291028;0.7749477468636392
32;0.8085102528217054;0.7875532437534853;0.7699412606147171
33;0.8037395192405434;0.7826641440209778;0.7649611145546662
34;0.7989863626267124;0.7777969736754293;0.7600063460451929
35;0.7942501698207134;0.7729509600683508;0.7550760597942661
36;0.789530369630771;0.7681253835784316;0.7501694217443142
37;0.7848264288165048;0.7633195723728514;0.7452856531932515
38;0.7801378488292996;0.7585328982163264;0.74042402573041
39;0.7754641626108858;0.7537647727458219;0.7355838570455902
40;0.7708049320322004;0.7490146438616749;0.7307645069127315
41;0.7661597453322504;0.7442819928172124;0.7259653736974512
42;0.7615282150808464;0.7395663314247831;0.7211858910392104
43;0.7569099761995393;0.7348671997856593;0.7164255252901741
44;0.7523046842736005;0.7301841639035225;0.7116837730122847
45;0.7477120139222058;0.7255168137636094;0.7069601584161225
46;0.7431316574014526;0.7208647618193147;0.7022542315564699
47;0.7385633234402063;0.7162276408385062;0.6975655662950417
48;0.7340067357849092;0.7116051030304111;0.6928937587870878
49;0.7294616326175023;0.7069968182993847;0.688238425851577
50;0.7249277651002362;0.7024024731971734;0.6835992035160061
51;0.7204048968518004;0.697821769875177;0.6789757459104551
52;0.7158928028995857;0.6932544248038801;0.674367723812394
53;0.7113912692722315;0.6887001683071903;0.6697748238899852
54;0.7069000918936779;0.684158743281869;0.6651967475379283
55;0.702419076233924;0.6796299046154579;0.6606332099461394
56;0.6979480368433613;0.6751134184877823;0.6560839394012579
57;0.6934867965960783;0.6706090614978408;0.65154867647174
58;0.6890351861659902;0.6661166204891793;0.6470271732511572
59;0.684593043852215;0.6616358913857392;0.6425191926015004
60;0.6801602149969983;0.6571666792500643;0.6380245079785536
61;0.6757365515200502;0.6527087974101866;0.6335429022677417
62;0.6713219118603404;0.6482620671685875;0.6290741677259237
63;0.6669161601611882;0.6438263173365362;0.6246181052828996
64;0.6625191665030947;0.6394013839430528;0.6201745241339571
65;0.6581308062634588;0.6349871097110373;0.6157432414488337
66;0.6537509598837441;0.6305833437662334;0.6113240816732248
67;0.6493795128112754;0.6261899415208112;0.6069168765287827
68;0.6450163549753649;0.6218067640330847;0.6025214643146255
69;0.640661380903732;0.6174336780657184;0.5981376899073374
70;0.6363144892568391;0.6130705555618579;0.5937654043535145
71;0.6319755827114775;0.6087172736451323;0.5894044644623113
72;0.6276445679025588;0.6043737141539893;0.5850547326308175
73;0.623321354957455;0.6000397636416985;0.5807160767276431
74;0.6190058577288287;0.5957153130271036;0.5763883696854648
75;0.6146979933871775;0.5914002575364143;0.5720714893264023
76;0.6103976823044219;0.5870944964121712;0.5677653181873961
77;0.6061048479956963;0.5827979327386177;0.5634697433455846
78;0.601819416944724;0.578510473441705;0.5591846561854721
79;0.5975413186038205;0.5742320289980509;0.5549099523407237
80;0.5932704851028536;0.5699625133185242;0.5506455312867085
81;0.5890068511910358;0.5657018437482477;0.5463912965151254
82;0.5847503542951307;0.5614499407755558;0.5421471552429626
83;0.5805009342866256;0.5572067278573749;0.5379130180050455
84;0.576258533365313;0.5529721317102605;0.5336887991779056
85;0.5720230961174997;0.5487460816119039;0.5294744161648717
86;0.5677945692831765;0.5445285099832116;0.5252697896871099
87;0.563572901872432;0.5403193515733953;0.5210748436672072
88;0.5593580448744162;0.5361185439838432;0.516889504938135
89;0.5551499513155469;0.5319260272606643;0.5127137032432458
90;0.5509485763177171;0.5277417438946896;0.5085473712362765
91;0.5467538767490507;0.523565638763265;0.5043904443067233
92;0.5425658113985234;0.5193976590720413;0.5002428603470126
93;0.5383843408595494;0.5152377541803541;0.4961045601017452
94;0.5342094275299794;0.5110858757176373;0.49197548664382895
95;0.5300410353792715;0.5069419774088002;0.487855585549101
96;0.5258791302395287;0.5028060150742291;0.4837448047799131
97;0.5217236792816304;0.4986779463969534;0.47964309456871457
98;0.5175746515973085;0.49455773127189573;0.47555040753447
99;0.5134320175588643;0.49044533128199963;0.47146669833341115
100;0.5092957492266199;0.48634071004747703;0.467391924008285
101;0.5051658200578824;0.4822438329347699;0.4633260434644825
102;0.5010422049069421;0.47815466705654974;0.4592690178192864
103;0.4969248801996967;0.47407318144634125;0.455220810285455
104;0.4928138237008193;0.46999934670927557;0.4511813858801845
105;0.48870901445555237;0.4659331352549215;0.4471507116579385
106;0.48461043302253715;0.46187452100624693;0.4431287566522416
107;0.4805180611245681;0.45782347974886506;0.43911549164284813
108;0.4764318818814235;0.45377998860716506;0.43511088927215746
109;0.4723518797516578;0.449744026509974;0.43111492416162933
110;0.4682780403579794;0.44571557384131;0.4271275725625383
111;0.4642103506618718;0.4416946125567982;0.42314881253059644
112;0.4601487987889721;0.43768112612546306;0.4191786238677452
113;0.4560933741454861;0.4336750994715204;0.4152169881803637
114;0.4520440673599807;0.42967651909079263;0.41126388864643815
115;0.4480008702833832;0.4256853729342943;0.4073193101901843
116;0.44396377587256663;0.4217016503500235;0.40338323942384025
117;0.43993277842318024;0.41772534214116963;0.399455664647666
118;0.4359078732204035;0.4137564407407369;0.3955365757917365
119;0.4318890569463998;0.4097949396876748;0.39162596429952556
120;0.42787632721465485;0.40584083420895534;0.38772382336073685
121;0.42386968303563877;0.4018941208703265;0.3838301477948882
122;0.4198691244093513;0.39795479757631236;0.37994493399310514
123;0.4158746526745687;0.39402286368662875;0.376068179976327
124;0.4118862701013897;0.3900983200743907;0.3721998852788925
125;0.407903980356897;0.38618116889328147;0.3683400512395777
126;0.4039277881559111;0.38227141369396844;0.3644886805359352
127;0.39995769937740566;0.378369059540518;0.36064577770816253
128;0.3959937210645078;0.37447411283577314;0.356811348693441
129;0.3920358615991206;0.3705865814377678;0.3529854012333895
130;0.38808413029446975;0.36670647460151995;0.3491679445248185
131;0.3841385378607648;0.36283380297903167;0.3453589894525606
132;0.38019909611416103;0.35896857885211964;0.34155854853126266
133;0.3762658180931743;0.3551108157249607;0.3377666360218018
134;0.372338718175097;0.3512605286151317;0.333983267698454
135;0.36841781172675137;0.34741773422823097;0.3302084610817251
136;0.36450311562835924;0.3435824504340107;0.3264422353219357
137;0.36059464786608775;0.3397546968484523;0.3226846114320513
138;0.3566924277648802;0.3359344946009367;0.31893561193843645
139;0.35279647593024854;0.3321218662178289;0.31519526128830866
140;0.34890681430648096;0.32831683591351557;0.3114635856169079
141;0.3450234661766418;0.32451942947399026;0.30774061280570353
142;0.3411464561043638;0.3207296743150615;0.30402637277343336
143;0.33727581016667896;0.31694759948235196;0.30032089695223385
144;0.3334115558376032;0.31317323565129884;0.2966242189861332
145;0.3295537218717213;0.30940661524356927;0.29293637420718166
146;0.325702338595224;0.30564777242705987;0.2892574000429048
147;0.32185743796411737;0.3018967430576901;0.28558733578347395
148;0.31801905315676815;0.29815356491223155;0.2819262228727434
149;0.3141872192141879;0.29441827745547844;0.2782741046172127
150;0.31036197263258014;0.29069092218949255;0.27463102676810336
151;0.30654335147975476;0.28697154242077394;0.2709970368228668
152;0.3027313956279598;0.2832601834930901;0.2673721848982986
153;0.29892614663746464;0.27955689284568463;0.26375652309025543
154;0.29512764775656175;0.2758617197804464;0.26015010588110765
155;0.2913359440961878;0.2721747158693626;0.2565529902561553
156;0.2875510826881329;0.26849593489631196;0.2529652354707971
157;0.28377311236862435;0.26482543285706417;0.2493869033997762
158;0.28000208406936555;0.26116326790107225;0.24581805842076576
159;0.27623805058470485;0.2575095007971342;0.2422587677054061
160;0.2724810670372967;0.25386419464235443;0.23870910092826736
161;0.2687311904124413;0.2502274150367664;0.23516913079071783
162;0.26498848019836785;0.2465992301997486;0.23163893278809355
163;0.2612529980369893;0.2429797110864398;0.22811858550073655
164;0.2575248079567324;0.23936893132953058;0.2246081704193721
165;0.253803976547161;0.23576696747209513;0.22110777246897712
166;0.250090572842561;0.2321738991422133;0.21761747971774253
167;0.24638466861297814;0.22858980887834812;0.2141373836099033
168;0.24268633818959529;0.22501478242038403;0.21066757937319264
169;0.2389956589886011;0.22144890894245722;0.20720816555318017
170;0.2353127111619447;0.21789228087833307;0.2037592448863873
171;0.23163757812120384;0.21434499432885967;0.2003209237182102
172;0.22797034630475493;0.21080714906196757;0.19689331270141214
173;0.2243111055852262;0.2072788486290852;0.1934765267379155
174;0.22065994915308262;0.20376020071438522;0.19007068503700952
175;0.21701697398228703;0.20025131707657634;0.18667591158101182
176;0.213382280713885;0.19675231378173402;0.18329233500885272
177;0.2097559738888352;0.19326331149433928;0.17992008913994434
178;0.20613816206442515;0.18978443559369335;0.176559312915973
179;0.20252895833813972;0.18631581640674894;0.17321015075014518
180;0.1989284799984155;0.1828575893827324;0.16987275276001806
181;0.19533684922313238;0.17940989538418317;0.166547275058538
182;0.19175419302140623;0.17597288097799096;0.16323387998687078
183;0.1881806434664195;0.17254669861001953;0.1599327364636482
184;0.18461633827749757;0.16913150701255975;0.1566440202760057
185;0.18106142064548597;0.16572747132074528;0.15336791425420598
186;0.17751603987303471;0.16233476365462934;0.1501046089701304
187;0.1739803513745981;0.15895356329380683;0.14685430285369477
188;0.1704545174331345;0.15558405708486922;0.14361720271671768
189;0.16693870708369063;0.15222643996527235;0.14039352416037487
190;0.16343309687010193;0.1488809152543754;0.13718349209906766
191;0.15993787113603009;0.1455476951773097;0.13398734110966898
192;0.15645322231600162;0.14222700138884747;0.13080531624643094
193;0.1529793517503153;0.13891906543906357;0.12763767333202247
194;0.1495164699178726;0.13562412953003422;0.12448467988885292
195;0.14606479701825426;0.1323424469814995;0.12134661554652448
196;0.1426245638448353;0.12907428287114664;0.11822377303136347
197;0.1391960120758235;0.1258199150823482;0.11511645874849624
198;0.13577939526378907;0.12257963471161581;0.11202499377137981
199;0.13237497953415733;0.11935374717454578;0.10894971471491649
200;0.12898304434190766;0.11614257319534901;0.10589097484139978
201;0.1256038834611043;0.11294644962175857;0.10284914505004414
202;0.1222378060908412;0.10976573064739048;0.09982461515755403
203;0.11888513778656534;0.10660078915051965;0.09681779523689973
204;0.11554622156602162;0.10345201780002597;0.0938291169560937
205;0.11222141965548338;0.10031983080162352;0.09085903514979735
206;0.10891111453748961;0.097204665294845;0.08790802968196643
207;0.10561571058065988;0.09410698304106355;0.08497660719208042
208;0.10233563601875464;0.09102727275179909;0.0820653031906187
209;0.0990713447551129;0.08796605183494852;0.07917468438736674
210;0.09582331851633527;0.08492386901413018;0.07630535125255336
211;0.09259206929700625;0.08190130694802861;0.073457940694403
212;0.0893781419208308;0.07889898508257004;0.07063312931876475
213;0.08618211718384844;0.07591756302696667;0.06783163686336438
214;0.08300461517226956;0.07295774398796848;0.06505422986488693
215;0.07984629892955836;0.0700202794264764;0.062301726257381854
216;0.07670787870559181;0.06710597289924775;0.059575000087083774
217;0.07359011678789582;0.06421568593787;0.056874986809309316
218;0.07049383291495731;0.06135034369490386;0.05420268974950765
219;0.06741991050444418;0.058510941346725964;0.05155918668072608
220;0.06436930363812465;0.05569855230080903;0.04894563803089026
221;0.06134304503631652;0.05291433634479452;0.04636329573036861
222;0.058342255720359074;0.05015954989104067;0.04381351339831299
223;0.055368155489991994;0.047435557618154905;0.04129775821702142
224;0.05242207561262538;0.04474384550950969;0.038817624668946143
225;0.049505473433462566;0.04208603656931105;0.036374849961723604
226;0.04661994972138317;0.03946390892518099;0.033971332480003086
227;0.04376726886700125;0.03687941724857678;0.03160915332228102
228;0.0409493830970523;0.0343347176676696;0.029290600980949343
229;0.038168461752846536;0.031832198209951354;0.027018201377448328
230;0.03542692586561953;0.029374514367115252;0.02479475267044781
231;0.032727490939162746;0.026964632459763174;0.022623367165362937
232;0.030073218929264775;0.024605882198923353;0.020507522013226767
233;0.027467582737799402;0.022302021121930894;0.018451119339203792
234;0.024914546539297554;0.020057313638431086;0.016458560399149856
235;0.022418667760769;0.017876630099818165;0.014534835685071076
236;0.019985226768370612;0.015765570606929735;0.012685634995810345
237;0.0176203948547154;0.013730622461769301;0.010917484225050275
238;0.015331455369775909;0.011779361333181932;0.009237912882960924
239;0.013127097262117637;0.009920710921229106;0.007655660791603309
240;0.011017813335714166;0.008165280561621323;0.006180929134570419
241;0.009016448216865914;0.006525804577141784;0.0048256754534121305
242;0.007138965065508164;0.005017710675454116;0.003603935885245383
243;0.005405533127145406;0.0036598317705862195;0.0025321046759413306
244;0.0038420746596446584;0.0024752164081915645;0.0016289634003710503
245;0.0024824082557213445;0.0014917586306466713;0.000914872457997084
246;0.0013708414703588623;0.0007415408125607104;0.00040851016330025836
247;0.0005632583727429044;0.00025489007653151997;0.00011696941078699776
248;0.00011497527453575153;3.6009190291629175e-05;1.1352366970337114e-05
249;1.599964442095021e-06;1.5996512163674924e-07;1.5959368824842387e-08


==> Figures/Tikz/Data/satprob-bounds_N=50.csv <==
k;b0.9;b0.99;b0.999
0;0.9311330009476737;0.8798572127677153;0.8349644760886852
1;0.8893856788415468;0.835191673103423;0.7888546602960573
2;0.8541535272863332;0.7980099869170489;0.7507132961988423
3;0.822105153401647;0.7645835428794951;0.7166504960365094
4;0.792080674085544;0.733574803043997;0.6852418158456648
5;0.7635130535896029;0.7043188381346208;0.6557702249060253
6;0.7360742840618213;0.6764268070074044;0.6278127968898268
7;0.7095542137860187;0.6496476644451117;0.6010947444899013
8;0.6838086235036831;0.6238081361950598;0.5754254724253203
9;0.658733557068391;0.5987827572160078;0.5506664264981584
10;0.6342512928174786;0.5744773749868022;0.5267132872297742
11;0.6103020850109198;0.5508193782445658;0.5034853723412522
12;0.5868390129190078;0.5277515733641609;0.48091896714500737
13;0.5638246183404119;0.5052281692519527;0.45896293696772905
14;0.5412286281110366;0.48321204845425836;0.4375757351019933
15;0.5190263632886496;0.46167285474464936;0.4167233004619697
16;0.4971976013677364;0.44058562064551865;0.3963775445916946
17;0.47572574478306673;0.4199297622399867;0.3765152408300726
18;0.45459720518905833;0.39968833126166614;0.3571171954337867
19;0.4338009410581193;0.37984745234299977;0.33816762219418994
20;0.41332810977345946;0.3603958967023506;0.3196536668807183
21;0.39317180517074823;0.3413247586840322;0.3015650447235776
22;0.37332686178575125;0.3226272124502857;0.2838937656735858
23;0.35378971329329933;0.30429833211960855;0.2666339292201678
24;0.3345582939617181;0.28633496405914627;0.24978157590361305
25;0.315631979630261;0.2687356444626454;0.2333345880128067
26;0.29701156250519156;0.2515005561603685;0.21729263155219092
27;0.2786992587849868;0.2346315230311588;0.2016571385466367
28;0.26069874975494634;0.21813204102712386;0.18643132636638698
29;0.24301525699148935;0.2020073463930137;0.17162025581830193
30;0.22565565656558606;0.18626452579511504;0.15723092963322155
31;0.20862863789146324;0.17091267214315914;0.14327243623888736
32;0.19194491589352786;0.1559630956513003;0.1297561449302292
33;0.175617509821063;0.14142960061554244;0.1166959625069417
34;0.15966210640582262;0.12732884525349847;0.10410866441686656
35;0.14409753250823798;0.11368080672539227;0.09201431780927125
36;0.12894637433051281;0.10050938300127127;0.0804368203049573
37;0.11423579447755805;0.08784317587045959;0.06940458690486534
38;0.09999862439836973;0.07571651755007158;0.05895142502583993
39;0.08627484687694165;0.06417083076521385;0.049117651913093835
40;0.07311364453447189;0.05325644907716147;0.03995151758468393
41;0.06057629001434449;0.04303508157033911;0.03151100001397772
42;0.048740322614622106;0.033583178477475883;0.02386600648517718
43;0.03770574257268511;0.02499653168028424;0.01710087832717036
44;0.02760444728374642;0.01739644326631283;0.011316627542897643
45;0.018614931994831718;0.010937334085119963;0.006630857355894677
46;0.010985186253815254;0.005813153517672955;0.003168670173675901
47;0.005064842407931723;0.002248376730283233;0.0010233789883033711
48;0.001318379022097801;0.0004080807653865585;0.000128175898889611
49;3.999996572353585e-05;3.999982712079073e-06;3.9995530710299504e-07

